Distributed Containment of a Compromised Agent through Repulsive Cages

UAV swarms and cyber-physical multi-agent systems are increasingly deployed in safety-critical missions that require coordinated motion, distributed decision making, and autonomy. A major security risk arises when a legitimate agent is hijacked and driven by adversarial high-level commands. Rather than focusing on detection and isolation of malicious agents, we exploit a structural property common in autonomous platforms: low-level collision-avoidance modules are typically implemented as independent safety layers and may remain active even under high-level compromise. Building on this property, we propose a distributed containment framework that uses the compromised agent's uncompromised avoidance response as an indirect actuation channel. Defender agents select their geometric configuration to shape the repulsive field experienced by the target, with the goal of keeping it inside a prescribed admissible region and, when required, steering it toward a desired destination. The interaction is modeled as an online Stackelberg game in which defenders act as leaders and the adversary reacts by choosing the target command. Using support-function and normal-cone arguments, we derive an exact geometric characterization of robust one-step containment and introduce the notion of a repulsive cage. These results define a centralized Stackelberg oracle and motivate a fully distributed online approximation based on local communication and dynamic field estimation. We prove sublinear dynamic-regret bounds with respect to the centralized benchmark, quantifying the effect of network-induced estimation errors and temporal variability of the stage-wise optimum. Simulations validate the approach and corroborate the theory.

==> data/omega_downsampled.csv <==
k,omega_x,omega_y,omega_r
0,-3.6,0,1.15
1,-3.552,0,1.15
2,-3.504,0,1.15
3,-3.456,0,1.15
4,-3.408,0,1.15
5,-3.36,0,1.15
6,-3.312,0,1.15
8,-3.216,0,1.15
9,-3.168,0,1.15
10,-3.12,0,1.15
11,-3.072,0,1.15
12,-3.024,0,1.15
13,-2.976,0,1.15
14,-2.928,0,1.15
15,-2.88,0,1.15
16,-2.832,0,1.15
17,-2.784,0,1.15
18,-2.736,0,1.15
19,-2.688,0,1.15
21,-2.592,0,1.15
22,-2.544,0,1.15
23,-2.496,0,1.15
24,-2.448,0,1.15
25,-2.4,0,1.15
26,-2.352,0,1.15
27,-2.304,0,1.15
28,-2.256,0,1.15
29,-2.208,0,1.15
30,-2.16,0,1.15
31,-2.112,0,1.15
32,-2.064,0,1.15
33,-2.016,0,1.15
35,-1.92,0,1.15
36,-1.872,0,1.15
37,-1.824,0,1.15
38,-1.776,0,1.15
39,-1.728,0,1.15
40,-1.68,0,1.15
41,-1.632,0,1.15
42,-1.584,0,1.15
43,-1.536,0,1.15
44,-1.488,0,1.15
45,-1.44,0,1.15
46,-1.392,0,1.15
47,-1.344,0,1.15
49,-1.248,0,1.15
50,-1.2,0,1.15
51,-1.152,0,1.15
52,-1.104,0,1.15
53,-1.056,0,1.15
54,-1.008,0,1.15
55,-0.96,0,1.15
56,-0.912,0,1.15
57,-0.864,0,1.15
58,-0.816,0,1.15
59,-0.768,0,1.15
60,-0.72,0,1.15
62,-0.624,0,1.15
63,-0.576000000000001,0,1.15
64,-0.528,0,1.15
65,-0.48,0,1.15
66,-0.432,0,1.15
67,-0.384,0,1.15
68,-0.336,0,1.15
69,-0.288,0,1.15
70,-0.24,0,1.15
71,-0.192,0,1.15
72,-0.144,0,1.15
73,-0.0959999999999996,0,1.15
74,-0.0479999999999998,0,1.15
76,0.0480000000000005,0,1.15
77,0.0959999999999996,0,1.15
78,0.144,0,1.15
79,0.192,0,1.15
80,0.24,0,1.15
81,0.288,0,1.15
82,0.336,0,1.15
83,0.384,0,1.15
84,0.432000000000001,0,1.15
85,0.48,0,1.15
86,0.528,0,1.15
87,0.576,0,1.15
88,0.624,0,1.15
90,0.72,0,1.15
91,0.768,0,1.15
92,0.816,0,1.15
93,0.864,0,1.15
94,0.912,0,1.15
95,0.96,0,1.15
96,1.008,0,1.15
97,1.056,0,1.15
98,1.104,0,1.15
99,1.152,0,1.15
100,1.2,0,1.15
101,1.248,0,1.15
103,1.344,0,1.15
104,1.392,0,1.15
105,1.44,0,1.15
106,1.488,0,1.15
107,1.536,0,1.15
108,1.584,0,1.15
109,1.632,0,1.15
110,1.68,0,1.15
111,1.728,0,1.15
112,1.776,0,1.15
113,1.824,0,1.15
114,1.872,0,1.15
115,1.92,0,1.15
117,2.016,0,1.15
118,2.064,0,1.15
119,2.112,0,1.15
120,2.16,0,1.15
121,2.208,0,1.15
122,2.256,0,1.15
123,2.304,0,1.15
124,2.352,0,1.15
125,2.4,0,1.15
126,2.448,0,1.15
127,2.496,0,1.15
128,2.544,0,1.15
129,2.592,0,1.15
131,2.688,0,1.15
132,2.736,0,1.15
133,2.784,0,1.15
134,2.832,0,1.15
135,2.88,0,1.15
136,2.928,0,1.15
137,2.976,0,1.15
138,3.024,0,1.15
139,3.072,0,1.15
140,3.12,0,1.15
141,3.168,0,1.15
142,3.216,0,1.15
144,3.312,0,1.15
145,3.36,0,1.15
146,3.408,0,1.15
147,3.456,0,1.15
148,3.504,0,1.15
149,3.552,0,1.15
150,3.6,0,1.15


==> data/regret_timeseries_downsampled.csv <==
k,centralized_cumulative_regret,active_cumulative_regret,projection_cumulative_regret,centralized_average_regret,active_average_regret,projection_average_regret,centralized_instant_regret,active_instant_regret,projection_instant_regret
0,0,0.000631227661239172,0.000631227661239172,0,0.000631227661239172,0.000631227661239172,0,0.000631227661239172,0.000631227661239172
1,0,0.00182251103809341,0.00182251103809341,0,0.000911255519046704,0.000911255519046704,0,0.00119128337685424,0.00119128337685424
2,0,0.00419437645858031,0.00419437645858031,0,0.00139812548619344,0.00139812548619344,0,0.0023718654204869,0.0023718654204869
3,0,0.00822053080498458,0.00822053080498458,0,0.00205513270124614,0.00205513270124614,0,0.00402615434640427,0.00402615434640427
4,0,0.0142593126582172,0.0142593126582172,0,0.00285186253164343,0.00285186253164343,0,0.00603878185323257,0.00603878185323257
5,0,0.0226232599914805,0.0226232599914805,0,0.00377054333191342,0.00377054333191342,0,0.00836394733326339,0.00836394733326339
6,0,0.0335493717103638,0.0335493717103638,0,0.00479276738719483,0.00479276738719483,0,0.0109261117188832,0.0109261117188832
8,0,0.0637173048472897,0.0637173048472897,0,0.00707970053858775,0.00707970053858775,0,0.0165099368697483,0.0165099368697483
9,0,0.0831518583938665,0.0831518583938665,0,0.00831518583938665,0.00831518583938665,0,0.0194345535465768,0.0194345535465768
10,0,0.14069693481032,0.140930961158077,0,0.0127906304373018,0.0128119055598251,0,0.057545076416453,0.0577791027642101
11,0,0.16811686561592,0.16802321449478,0,0.0140097388013267,0.0140019345412317,0,0.0274199308056008,0.0270922533367034
12,0,0.230291283607627,0.232049091968911,0,0.0177147141236636,0.0178499301514547,0,0.0621744179917067,0.064025877474131
13,0,0.277494015150552,0.279497972316434,0,0.0198210010821823,0.0199641408797453,0,0.0472027315429255,0.0474488803475228
14,0,0.326902273585043,0.329084312397873,0,0.0217934849056695,0.0219389541598582,0,0.0494082584344902,0.0495863400814395
15,0,0.377834850988035,0.380180963109238,0,0.0236146781867522,0.0237613101943274,0,0.0509325774029926,0.051096650711365
16,0,0.430361189818598,0.432858216134787,0,0.0253153641069764,0.0254622480079287,0,0.0525263388305631,0.0526772530255488
17,0,0.484330595731891,0.487130913431114,0,0.0269072553184384,0.0270628285239508,0,0.0539694059132926,0.0542726972963267
18,0,0.540946469421927,0.543561447152619,0,0.0284708668116804,0.0286084972185589,0,0.0566158736900358,0.0564305337215045
19,0,0.588049761816896,0.592362205547578,0,0.0294024880908448,0.0296181102773789,0,0.0471032923949691,0.048800758394959
20,0,0.645659368095339,0.646991481900447,0,0.0307456841950161,0.0308091181857355,0,0.0576096062784426,0.054629276352869
21,0,0.694257479262062,0.697575131860217,0,0.0315571581482756,0.0317079605391008,0,0.0485981111667237,0.0505836499597702
23,0,0.809063198389123,0.80919290813748,0,0.0337109665995468,0.033716371172395,0,0.0524010181353968,0.0513505336415553
24,0,0.873242253248281,0.871511946341199,0,0.0349296901299312,0.034860477853648,0,0.0641790548591577,0.0623190382037191
25,0,0.925778130647483,0.924683361157884,0,0.0356068511787493,0.0355647446599186,0,0.052535877399202,0.0531714148166851
26,0,0.992644475145658,0.990496538999277,0,0.0367646101905799,0.0366850569999732,0,0.0668663444981751,0.0658131778413927
27,0,1.04755424924873,1.04490711399383,0,0.0374126517588833,0.0373181112140652,0,0.0549097741030751,0.0544105749945485
28,0,1.11436991624617,1.11052645774006,0,0.0384265488360748,0.03829401578414,0,0.0668156669974368,0.0656193437462339
29,0,1.17019770896425,1.16687393999261,0,0.0390065902988083,0.0388957979997536,0,0.0558277927180796,0.056347482252548
30,0,1.24034847872637,1.2360524704137,0,0.0400112412492376,0.0398726603359257,0,0.0701507697621164,0.0691785304210904
31,0,1.29808734112956,1.29327099151072,0,0.0405652294102988,0.0404147184847099,0,0.0577388624031956,0.0572185210970194
32,0,1.36769866410643,1.36223571971892,0,0.0414454140638311,0.0412798702945128,0,0.0696113229768662,0.0689647282082049
33,0,1.42727409756553,1.42245612119898,0,0.0419786499283979,0.0418369447411466,0,0.0595754334591019,0.0602204014800622
34,0,1.50264226962063,1.49647629048531,0,0.0429326362748753,0.0427564654424376,0,0.0753681720551047,0.0740201692863309
35,0,1.56589421877978,1.55917201307719,0,0.0434970616327716,0.0433103336965887,0,0.0632519491591449,0.0626957225918773
36,0,1.63820653709652,1.63123686456954,0,0.0442758523539601,0.0440874828262038,0,0.0723123183167438,0.0720648514923472
38,0,1.78361671151777,1.77630417707624,0,0.0457337618337889,0.0455462609506727,0,0.0772533093611279,0.0785465053709539
39,0,1.85371835664122,1.84659908314016,0,0.0463429589160306,0.046164977078504,0,0.070101645123459,0.0702949060639247
40,0,1.92939426040518,1.92175604023539,0,0.0470583965952484,0.0468720985423266,0,0.0756759037639598,0.0751569570952289
41,0,2.00211730254181,1.9951786975437,0,0.0476694595843288,0.0475042547034215,0,0.0727230421366242,0.0734226573083145
42,0,2.0781324245199,2.07767187135283,0,0.0483286610353465,0.0483179504965774,0,0.0760151219780902,0.082493173809126
43,0,2.15073101681212,2.15486481706292,0,0.0488802503820936,0.0489742003877935,0,0.0725985922922217,0.0771929457100873
44,0,2.2339755564422,2.23414754482206,0,0.049643901254271,0.049647723218268,0,0.083244539630075,0.0792827277591431
45,0,2.30624790995592,2.31445297343713,0,0.0501358241294765,0.0503141950747202,0,0.0722723535137214,0.0803054286150682
46,0,2.39239833698948,2.39553664058268,0,0.050902092276372,0.0509688646932486,0,0.0861504270335657,0.0810836671455556
47,0,2.46696953143183,2.47573855360283,0,0.0513951985714965,0.0515778865333924,0,0.0745711944423517,0.080201913020151
48,0,2.55519218723724,2.55960026315713,0,0.0521467793313723,0.0522367400644312,0,0.0882226558054095,0.0838617095542936
49,0,2.62968954882518,2.63715373348531,0,0.0525937909765037,0.0527430746697061,0,0.0744973615879401,0.0775534703281783
50,0,2.71891948033167,2.72046564425519,0,0.05331214667317,0.0533424636128468,0,0.0892299315064861,0.08331191076988
51,0,2.79400483146409,2.7987274636784,0,0.0537308621435403,0.0538216819938153,0,0.0750853511324245,0.0782618194232091
53,0,2.96006309205359,2.96225443219277,0,0.0548159831861776,0.0548565635591253,0,0.0758836086213396,0.0815074425093216
54,0,3.04855432637098,3.0425190523407,0,0.0554282604794724,0.0553185282243763,0,0.0884912343173915,0.0802646201479311
55,0,3.12452589610567,3.12534844081196,0,0.0557951052876013,0.0558097935859278,0,0.075971569734692,0.0828293884712612
56,0,3.21477545463497,3.20522713334308,0,0.0563995693795609,0.0562320549709311,0,0.0902495585292984,0.0798786925311178
57,0,3.29309123534989,3.28949380833275,0,0.0567774350922396,0.0567154104884956,0,0.0783157807149227,0.0842666749896703
58,0,3.37995930207504,3.3693482103379,0,0.057287445797882,0.0571075967853881,0,0.086868066725146,0.0798544020051541
59,0,3.45974207120129,3.45194138665158,0,0.0576623678533548,0.057532356444193,0,0.079782769126246,0.0825931763136779
60,0,3.54875860056074,3.53436798258405,0,0.0581763705009958,0.057940458730886,0,0.0890165293594593,0.082426595932468
61,0,3.62742627335347,3.61768051911439,0,0.0585068753766688,0.0583496857921676,0,0.078667672792723,0.0833125365303483
62,0,3.71712601950807,3.70180682461395,0,0.0590020003096518,0.0587588384859357,0,0.0896997461545975,0.084126305499554
63,0,3.7999194001834,3.78775363301808,0,0.0593737406278657,0.0591836505159074,0,0.0827933806753366,0.0859468084041277
64,0,3.88653734606364,3.87129763632189,0,0.0597928822471329,0.0595584251741829,0,0.0866179458802353,0.0835440033038107
65,0,3.96715774438333,3.9556767827875,0,0.0601084506724747,0.0599344967089014,0,0.0806203983196921,0.084379146465609
66,0,4.05901459111866,4.04163530111256,0,0.0605823073301292,0.0603229149419785,0,0.0918568467353296,0.0859585183250642
68,0,4.23198654637311,4.21521134555089,0,0.0613331383532334,0.0610900195007375,0,0.0884878176968249,0.0876386243498851
69,0,4.31707222667987,4.30274642491706,0,0.061672460381141,0.0614678060702438,0,0.0850856803067588,0.0875350793661779
70,0,4.40674784238977,4.38836414656167,0,0.0620668710195742,0.0618079457262208,0,0.0896756157099016,0.0856177216446096
71,0,4.48997822472592,4.47753576188141,0,0.0623608086767489,0.0621879966927974,0,0.08323038233615,0.0891716153197371
72,0,4.58200978885516,4.56281763564391,0,0.0627672573815775,0.0625043511732043,0,0.0920315641292391,0.0852818737625
73,0,4.66599357965338,4.65001297220324,0,0.0630539672926133,0.0628380131378817,0,0.0839837907982263,0.0871953365593333
74,0,4.7587865596286,4.73904878507886,0,0.0634504874617147,0.0631873171343847,0,0.0927929799752189,0.0890358128756117
75,0,4.84460453719835,4.82755789174209,0,0.0637447965420835,0.0635204985755538,0,0.0858179775697472,0.0885091066632311
76,0,4.93744081199217,4.91418667567516,0,0.0641226079479503,0.0638206061775995,0,0.0928362747938246,0.0866287839330746
77,0,5.02052149320344,5.00533543106738,0,0.0643656601692749,0.0641709670649664,0,0.0830806812112701,0.0911487553922211
78,0,5.11919090296494,5.09043760051681,0,0.0647998848476574,0.0644359189938836,0,0.098669409761494,0.0851021694494245
79,0,5.20799240343788,5.1827334371165,0,0.0650999050429734,0.0647841679639562,0,0.0888015004729383,0.0922958365996905
80,0,5.29945652581389,5.26762118081936,0,0.065425389207579,0.0650323602570292,0,0.0914641223760196,0.0848877437028637
81,0,5.38722491253994,5.36381946316537,0,0.0656978647870724,0.0654124324776265,0,0.0877683867260424,0.0961982823460112
83,0,5.5732174125972,5.54382812733509,0,0.0663478263404428,0.0659979538968463,0,0.088935384238607,0.0945664547619512
84,0,5.66702804648139,5.62947013968321,0,0.0666709181938986,0.0662290604668613,0,0.0938106338841891,0.0856420123481258
85,0,5.75402803081721,5.73035753831662,0,0.066907302683921,0.0666320643990304,0,0.0869999843358235,0.100887398633401
86,0,5.85433948460609,5.81896882704945,0,0.0672912584437481,0.066884699161488,0,0.100311453788879,0.0886112887328359
87,0,5.94293010141665,5.9149640046837,0,0.0675332966070073,0.0672155000532238,0,0.088590616810558,0.0959951776342435
88,0,6.04148559168695,6.0052949852884,0,0.0678818605807523,0.0674752245538023,0,0.0985554902703079,0.090330980604709
89,0,6.13243018856116,6.10598543963484,0,0.0681381132062351,0.0678442826626093,0,0.0909445968742029,0.100690454346431
90,0,6.23519981411739,6.19551435812897,0,0.0685186792760153,0.0680825753640546,0,0.102769625556231,0.0895289184941339
91,0,6.3228094500262,6.29596548451072,0,0.0687261896741979,0.0684344074403339,0,0.0876096359088168,0.10045112638175
92,0,6.42958112341137,6.38652918935486,0,0.0691352808968965,0.0686723568747835,0,0.10677167338517,0.0905637048441421
93,0,6.52369125907605,6.49083043430788,0,0.0694009708412346,0.06905138759902,0,0.0941101356646769,0.104301244953016
94,0,6.62327985656789,6.58034174115363,0,0.0697187353322936,0.0692667551700382,0,0.0995885974918432,0.0895113068457555
95,0,6.71452393830922,6.68590147559802,0,0.069942957690721,0.0696448070374794,0,0.0912440817413205,0.105559734444385
96,0,6.82669989249106,6.77967433584232,0,0.0703783494071243,0.0698935498540445,0,0.112175954181843,0.0937728602443026
98,0,7.01791839450866,6.97330186408714,0,0.0708880645909966,0.0704373925665367,0,0.0980214168318604,0.0896689901916112
99,0,7.11354324348085,7.08715027743174,0,0.0711354324348085,0.0708715027743174,0,0.0956248489721861,0.113848413344599
100,0,7.22398260400821,7.18081955000774,0,0.0715245802377051,0.0710972232674034,0,0.110439360527369,0.0936692725760076
101,0,7.31773837709428,7.28144021690916,0,0.0717425331087674,0.0713866687932271,0,0.0937557730860622,0.100620666901421
102,0,7.42431034322144,7.3775502769456,0,0.0720806829438975,0.0716267017179184,0,0.106571966127166,0.096110060036437
103,0,7.52116334128123,7.48958264179856,0,0.0723188782815503,0.0720152177096015,0,0.0968529980597833,0.112032364852955
104,0,7.63367714031914,7.58440391143134,0,0.0727016870506585,0.072232418204108,0,0.11251379903791,0.0948212696327811
105,0,7.72625655520073,7.69009398538592,0,0.0728892127849125,0.0725480564659049,0,0.0925794148815921,0.105690073954579
106,0,7.84106550231345,7.78809293366769,0,0.0732809860029294,0.0727859152679223,0,0.114808947112722,0.0979989482817742
107,0,7.93808558419032,7.90020212570366,0,0.0735007924462067,0.0731500196824413,0,0.0970200818768711,0.112109192035972
108,0,8.04732758242548,7.99466691659338,0,0.0738286934167475,0.0733455680421411,0,0.109241998235157,0.0944647908897133
109,0,8.14073481074253,8.10991915180235,0,0.0740066800976593,0.0737265377436577,0,0.0934072283170488,0.115252235208973
110,0,8.26363298521751,8.208246129284,0,0.0744471440109685,0.0739481633268829,0,0.122898174474977,0.0983269774816501
111,0,8.3571199361112,8.31643341428094,0,0.0746171422867072,0.0742538697703655,0,0.0934869508936985,0.108187284996941
113,0,8.5625090020914,8.53745831370044,0,0.0751097280885211,0.0748899852078986,0,0.0992934659752954,0.125352185740567
114,0,8.67700014713328,8.63343933684063,0,0.0754521751924633,0.0750733855377446,0,0.11449114504188,0.0959810231401905
115,0,8.76527824871839,8.73731057033343,0,0.0755627435234344,0.0753216428477019,0,0.0882781015851097,0.103871233492791
116,0,8.89025350789782,8.83741124972087,0,0.0759850727170754,0.0755334294847938,0,0.12497525917943,0.100100679387449
117,0,8.98440526033779,8.95290687060733,0,0.0761390276299813,0.0758720921237909,0,0.0941517524399749,0.115495620886453
118,0,9.0883876465311,9.04303325242736,0,0.0763730054330344,0.0759918760708181,0,0.103982386193302,0.0901263818200315
119,0,9.1873200622929,9.16995203768105,0,0.0765610005191075,0.0764162669806754,0,0.0989324157617996,0.126918785253689
120,0,9.29969099480067,9.26678543740109,0,0.0768569503702535,0.076585003614885,0,0.112370932507776,0.0968333997200392
121,0,9.39422024587764,9.37217837853748,0,0.077001805294079,0.0768211342503072,0,0.0945292510769628,0.105392941136393
122,0,9.50297260614778,9.47241890444107,0,0.0772599398873803,0.077011535808464,0,0.108752360270142,0.100240525903586
123,0,9.58775045033719,9.59117989409879,0,0.0773205681478805,0.0773482249524096,0,0.0847778441894113,0.118760989657723
124,0,9.71113653796361,9.68593289998347,0,0.0776890923037089,0.0774874631998678,0,0.123386087626425,0.0947530058846819
125,0,9.80379652513755,9.80014998762636,0,0.0778079089296631,0.0777789681557648,0,0.0926599871739341,0.114217087642891
126,0,9.9022011363849,9.89365479156668,0,0.0779700876880701,0.0779027936343833,0,0.0984046112473506,0.0935048039403144
128,0,10.1009282151262,10.1106851266907,0,0.0783017691095056,0.0783774040828735,0,0.100958638014698,0.0939712314986441
129,0,10.2042127206879,10.2196226364789,0,0.0784939440052919,0.0786124818190685,0,0.103284505561715,0.108937509788224
130,0,10.3010014162395,10.3193058704715,0,0.0786335985972484,0.0787733272555074,0,0.096788695551591,0.0996832339925661
131,0,10.4021451448189,10.4276751739113,0,0.0788041298849918,0.0789975391962974,0,0.101143728579378,0.108369303439786
132,0,10.4941936399234,10.5106614559724,0,0.0789037115783716,0.0790275297441534,0,0.0920484951045115,0.0829862820611438
133,0,10.5916860149844,10.63986959951,0,0.079042432947645,0.0794020119366421,0,0.0974923750610112,0.129208143537633
134,0,10.6848240319956,10.7340872200964,0,0.0791468446814485,0.079511757185899,0,0.0931380170111163,0.0942176205863336
135,0,10.7821704218036,10.8327554836766,0,0.079280664866203,0.0796526138505633,0,0.0973463898080576,0.0986682635802417
136,0,10.8782132427352,10.9313979258456,0,0.0794030163703301,0.0797912257360993,0,0.0960428209316154,0.0986424421689943
137,0,10.9803674568236,11.0299990864238,0,0.07956788012191,0.0799275296117668,0,0.10215421408836,0.0986011605782073
138,0,11.0778933488512,11.129416117726,0,0.0796970744521672,0.0800677418541436,0,0.0975258920276601,0.0994170313021456
139,0,11.1746384684275,11.2434464195005,0,0.0798188462030537,0.0803103315678606,0,0.0967451195762759,0.114030301774518
140,0,11.2717273339817,11.341301449035,0,0.0799413286097995,0.0804347620498935,0,0.097088865554204,0.0978550295345075
141,0,11.3633984018023,11.4403920932617,0,0.0800239324070588,0.0805661415018431,0,0.0916710678206197,0.0990906442267349
143,0,11.5706976895204,11.6374857449942,0,0.0803520672883364,0.0808158732291266,0,0.0966557487218034,0.0980771447582115
144,0,11.6690373262572,11.7436459991448,0,0.0804761194914288,0.0809906620630676,0,0.098339636736728,0.106160254150564
145,0,11.7672606619462,11.8385034439048,0,0.080597675766755,0.081085640026745,0,0.098223335689049,0.0948574447599747
146,0,11.8629623818401,11.9394787373922,0,0.0807004243662595,0.0812209437917836,0,0.0957017198939248,0.100975293487425
147,0,11.9653468440687,12.0308696453199,0,0.080846938135599,0.0812896597656748,0,0.10238446222851,0.0913909079276707
148,0,12.0616324273918,12.1351815517893,0,0.0809505532039719,0.0814441714885187,0,0.0962855833231489,0.104311906469416
149,0,12.1605750728375,12.2245713681243,0,0.0810705004855835,0.0814971424541618,0,0.0989426454457225,0.0893898163349849


==> data/trajectory_centralized_downsampled.csv <==
k,target_x,target_y,def1_x,def1_y,def2_x,def2_y,def3_x,def3_y,def4_x,def4_y,def5_x,def5_y
0,-3.6,0,-3.6,1.7,-5.21679607770176,0.525328890437411,-4.5992349288972,-1.37532889043741,-2.6007650711028,-1.37532889043741,-1.98320392229824,0.52532889043741
1,-3.66763768476845,3.92338316944684e-09,-3.59097790313313,1.70003987699286,-5.19914034284635,0.522485053607291,-4.58697280603359,-1.37076879510957,-2.58837810881823,-1.37986112712949,-1.96552195811369,0.528104962710747
2,-3.7330697951958,-5.25436413200291e-06,-3.57018750573008,1.7004817431252,-5.17348314482273,0.52057333166702,-4.56484557736668,-1.36810813461874,-2.56518963939778,-1.38246081078385,-1.93963056255094,0.529506492857666
3,-3.79705497371747,-8.11730854866636e-05,-3.54113517657673,1.70114826163341,-5.14196111558088,0.51920865416396,-4.53568719978821,-1.36665794696136,-2.53444431856283,-1.38385653559654,-1.90774200542355,0.530101665669246
4,-3.86036415523921,-0.000466877285938559,-3.50632420978722,1.70195323223681,-5.1061280941401,0.518079821985979,-4.50157545990302,-1.36593482284888,-2.49840234733925,-1.38456610290484,-1.8714235055205,0.530262636881262
5,-3.92387297566082,-0.00171276544717871,-3.4675471047939,1.70289492815774,-5.06712974655207,0.516885641105742,-4.46408542416423,-1.36559574013146,-2.45861627880031,-1.38497149349243,-1.83176654513653,0.530233657718475
6,-3.98864172371563,-0.00482508479004151,-3.42607776734225,1.70405147361255,-5.02586043986106,0.515269470256176,-4.42447898370606,-1.36541097912378,-2.41612667316546,-1.38536399704885,-1.78951380654144,0.530174991275919
8,-4.12787728005278,-0.023794107610623,-3.33829465396615,1.70773942571679,-4.93990930479705,0.508418268011557,-4.34332431671114,-1.36515575094073,-2.32540161672384,-1.38703565748149,-1.69892795481667,0.530373483134905
9,-4.20687002535117,-0.0450656921717937,-3.29287343143113,1.7109143279431,-4.89782523883786,0.500898909032294,-4.30417171875394,-1.36530356344496,-2.27765109913898,-1.38877286074147,-1.65092732163029,0.5307899072658
10,-4.27050606724653,-0.0637288890243213,-3.25673589573747,1.74236903563381,-4.88006659283525,0.418914084633724,-4.32496486302185,-1.35468101754074,-2.21282021260201,-1.41363177252326,-1.57465307863096,0.539158084810711
11,-4.24311498916506,-0.0390789819354996,-3.28597513112495,1.94022015924436,-4.8868833447468,0.219030288658722,-4.51241474172014,-1.28494908098369,-2.06440472326799,-1.54769460303844,-1.38003040234143,0.585223406625492
12,-4.18093195613213,0.0137263588852247,-3.24262365039676,1.94627221875468,-4.8066822402844,0.133386230570789,-4.57448798251689,-1.22187773910981,-1.99836145573224,-1.56032589953487,-1.31325701999076,0.589764583106611
13,-4.12819087635936,0.066102214604994,-3.18611816611743,1.91613921139468,-4.73942988681094,0.174549345330618,-4.50608550723759,-1.22456921376817,-1.96291441984094,-1.54045904525785,-1.28620507566811,0.582796279607863
14,-4.07687074859468,0.118765788371337,-3.14156567634306,1.90572739449828,-4.6681479951382,0.209077006525354,-4.46505406795636,-1.22072896131805,-1.91585235014607,-1.5350575718229,-1.24189450241685,0.580654567999707
15,-4.02339278866866,0.169249566325019,-3.10721654752549,1.90773819211968,-4.59494868885761,0.248007596883957,-4.43784128743888,-1.21319676948979,-1.86171815562875,-1.53859206884028,-1.18673760759662,0.581309680384234
16,-3.96837568847626,0.213974149916262,-3.0790192307645,1.91365710907482,-4.52405029240867,0.293249249884278,-4.40840787186166,-1.20778332826638,-1.80625102481603,-1.54461328973356,-1.12854287032714,0.5825205479959
17,-3.91310515083572,0.250824885016307,-3.0542273355367,1.91968247750643,-4.45697370980612,0.33857727903299,-4.37214319016428,-1.20649460168533,-1.75178206578845,-1.55047407606329,-1.07061549045698,0.583444377403668
18,-3.85854047995778,0.279359747711436,-3.03065567411803,1.92421876851216,-4.39393520568251,0.378769899314409,-4.32892941085885,-1.20941179816144,-1.69904504144105,-1.55519354840745,-1.01427077776903,0.583851116262904
19,-3.80520592237617,0.300223049135447,-3.00655943246764,1.92678508436942,-4.33465813900976,0.411390553799344,-4.28016868803102,-1.21569877417823,-1.64804979295616,-1.55854116715415,-0.959892203024391,0.583767737802217
21,-3.70265709450427,0.323640604445135,-2.95265063860136,1.92700392963457,-4.22519142668058,0.453512949040483,-4.17335598250841,-1.23358141779187,-1.54981651972806,-1.56195421028241,-0.856184596321865,0.582704627506319
22,-3.65316895894065,0.328667208234351,-2.92194022717389,1.92561381631011,-4.17379868921198,0.4649124138237,-4.11837919600931,-1.24304874705145,-1.50175098018891,-1.56265031922163,-0.806068887616255,0.582013632054838
23,-3.60455582897514,0.330695788891899,-2.88860379457023,1.92379316548664,-4.12393113982905,0.471521482986033,-4.06367161594237,-1.25189859796145,-1.45397613802891,-1.56300879397184,-0.756655556159919,0.581347045970722
24,-3.55657340116551,0.330611442657878,-2.85274216958459,1.92183194200235,-4.07517240033439,0.474516810002666,-4.00972376756878,-1.25974231513405,-1.40631314202567,-1.5631809082595,-0.707716879119048,0.580754128063831
25,-3.5090084690324,0.329130118932034,-2.8145390497479,1.91991879701594,-4.02718787564677,0.474919925989171,-3.95675172823441,-1.26639752525601,-1.35866092689817,-1.56325481532696,-0.659102764063551,0.580256272240119
26,-3.46168928207849,0.326811858294748,-2.77422904162882,1.91816497299332,-3.97971362961656,0.473575474834769,-3.90479322065123,-1.27182893354297,-1.31097042990344,-1.56327706996388,-0.610716992559284,0.579856869094461
27,-3.41448617829168,0.324079276895616,-2.73207529081484,1.91662705194325,-3.93254596315035,0.471154153468157,-3.85378105620237,-1.27609794896542,-1.26322392128629,-1.56327002111729,-0.562497076241508,0.579548956107833
28,-3.3673071243832,0.321238096276493,-2.6883519143057,1.91532516163896,-3.8855320522548,0.468167908462849,-3.80359468040152,-1.27932334276087,-1.21542050592574,-1.56324370032201,-0.514400133489936,0.579320537925156
29,-3.3200911448062,0.318497823230005,-2.64332959827404,1.91425638229748,-3.8385614112593,0.464990911127968,-3.75409392754714,-1.2816522289694,-1.16756693433127,-1.56320293513,-0.466394246801615,0.579157981657211
30,-3.27280142116001,0.31599133514225,-2.59726410294026,1.91340413257496,-3.79155806272373,0.461882562887354,-3.70513950669961,-1.28323974999557,-1.11967235705664,-1.5631509970642,-0.418453853586733,0.579047990077034
31,-3.22541900872959,0.313792567733905,-2.55038782488042,1.91274452561903,-3.74447343553033,0.459010176521248,-3.65660422879092,-1.2842356952344,-1.07174570330219,-1.56309106550491,-0.370557669535728,0.578978609211515
32,-3.17793757019667,0.311931858338595,-2.5029044648804,1.91225057240144,-3.69728006682621,0.45646986483,-3.60837816865807,-1.28477640727542,-1.02379462893011,-1.56302651486953,-0.322687949927763,0.578939630888443
33,-3.13035920184959,0.310408784196106,-2.45498657238379,1.91189490096856,-3.64996617147239,0.454304822727227,-3.56037010614054,-1.28498056005802,-0.975825294338371,-1.56296070152347,-0.274830294454716,0.578922647643266
35,-3.03494403305624,0.308280093758798,-2.35838313347323,1.91149654491605,-3.55498164724249,0.45109790834305,-3.46473149279041,-1.28475829767091,-0.879849994793169,-1.56283675288125,-0.17910963569677,0.57892921794855
36,-2.9871290788477,0.307602244705974,-2.30989489662365,1.91140930592392,-3.5073291694922,0.450001581988962,-3.41700118686419,-1.28447565205878,-0.831850623437623,-1.56278274945176,-0.131233195034493,0.578943513171616
37,-2.93925809413377,0.30712812727645,-2.2613733079224,1.91137197789625,-3.4595873743895,0.449188684911472,-3.36928487007151,-1.28414742947115,-0.783846625158127,-1.56273562640379,-0.0833411929684185,0.578960850254662
38,-2.89134217002567,0.30681822180568,-2.21286183711854,1.91136984241224,-3.41177072366697,0.448613466902,-3.32156106979345,-1.28380820055595,-0.735839725534245,-1.56269575187287,-0.0354324266065182,0.57897910915288
39,-2.84339134375852,0.306636301720503,-2.16438863688956,1.9113910530025,-3.36389331885256,0.448231133008687,-3.27381592144343,-1.28348170788155,-0.687831246423251,-1.56266299499677,0.0124929449413353,0.578996842736966
40,-2.79541436395721,0.306550523487714,-2.11596997808176,1.91142636151834,-3.31596818065134,0.448000231648874,-3.22604142858418,-1.28318305540448,-0.639822177772136,-1.56263686808617,0.0604338295672445,0.579013129471886
41,-2.74741860880476,0.306533886084044,-2.06761326506086,1.91146879141662,-3.26800683257712,0.447884037300462,-3.17823397639132,-1.28292068146564,-0.591813233365004,-1.56261665958838,0.108388564585498,0.579027448369987
42,-2.6994101098862,0.306564243700723,-2.01931958123676,1.91151329076701,-3.22001911224794,0.447851184515009,-3.13039309167394,-1.28269807054517,-0.543804898125834,-1.56260154576817,0.156355203886484,0.57903957437734
43,-2.65139364531574,0.30662402056569,-1.97108576324277,1.91155638930861,-3.17201314588517,0.447875767021419,-3.08252043345537,-1.28251518993731,-0.495797470821423,-1.56259067658808,0.204331731497705,0.57904949231292
44,-2.60337287430736,0.306699744802338,-1.92290603380786,1.91159587670694,-3.12399543334971,0.447937075189495,-3.03461899286012,-1.28236965827778,-0.447791103425505,-1.56258323626359,0.252316209589141,0.579057327507003
45,-2.55535049222473,0.30678149002387,-1.87477324167276,1.91163051309355,-3.07597100197409,0.448019108420224,-2.98669247809485,-1.2822576660893,-0.399785837003923,-1.56257848175064,0.30030687203822,0.579063291286186
46,-2.50732839075328,0.306862289273364,-1.826679765423,1.91165977796776,-3.02794359719061,0.448109966783355,-2.93874485893417,-1.28217467617361,-0.351781633474766,-1.56257576357697,0.348302175395264,0.579067639433865
47,-2.4593078124225,0.306937565997649,-1.77861813981774,1.91168365958434,-2.97991588636037,0.448201198670975,-2.89078004500748,-1.28211593526308,-0.303778402642226,-1.56257453353242,0.396300818344058,0.57907064174346
49,-2.36327378361681,0.307062120196448,-1.68256361724291,1.91171678090455,-2.88386601415102,0.448364408682174,-2.79481298065566,-1.28205311096355,-0.207774364830602,-1.56257483701942,0.492304099455302,0.579073638318232
50,-2.315260762896,0.307109804906722,-1.63455940045178,1.91172718213785,-2.83584552360043,0.448431190228383,-2.74681674444048,-1.28204103371719,-0.159773290613139,-1.56257574127526,0.540307258667415,0.579074087122248
51,-2.26725031873839,0.307148067567191,-1.58656451601358,1.91173434811957,-2.78782837602562,0.448486966175645,-2.69881526737823,-1.28203740656489,-0.111772675617578,-1.56257685276015,0.588310746276084,0.579074087795148
52,-2.21924222093552,0.307177746674038,-1.53857553981277,1.91173891735892,-2.73981449333103,0.448532045678196,-2.65081039790135,-1.28203960077799,-0.0637724071004028,-1.56257802646211,0.63631423226725,0.57907378827816
53,-2.17123617422527,0.307199919794537,-1.49058983434109,1.91174147436225,-2.69180362510333,0.448567281949379,-2.60280357029918,-1.28204551944584,-0.0157723881860332,-1.56257916422862,0.684317499422528,0.579073305677152
54,-2.12323185794496,0.307215758216137,-1.44260544546831,1.91174253171479,-2.6437954216647,0.448593838457513,-2.55479585657691,-1.28205354549474,0.0322274613562371,-1.56258020449566,0.732320418150217,0.579072729360166
55,-2.07522895396597,0.307226424600971,-1.3946209922967,1.9117425226541,-2.59578948863227,0.448613014591959,-2.50678802289033,-1.28206247825563,0.0802272056522214,-1.56258111336568,0.780322924568357,0.579072124730793
56,-2.02722716512865,0.307233005443487,-1.34663555911458,1.91174180104686,-2.54778542588143,0.448626121459984,-2.45878058561902,-1.28207146620245,0.128226894102078,-1.56258187710047,0.828325002056233,0.57907153721645
57,-1.9792262262344,0.307236470766543,-1.29864859530682,1.91174064626818,-2.49978285378315,0.448634398560077,-2.41077386380186,-1.28207994118133,0.176226563225839,-1.56258249598599,0.876326666205917,0.579070996151919
58,-1.93122590941767,0.307237654374269,-1.25065982662798,1.91173927102542,-2.45178142939307,0.448638962696039,-2.36276802597004,-1.28208755758866,0.224226238698275,-1.56258297946117,0.924327952925548,0.579070518352329
59,-1.88322602545356,0.307237248972213,-1.20266917941367,1.91173783064998,-2.40378085498208,0.448640781432154,-2.31476313041029,-1.28209413850697,0.272225937378079,-1.56258334236624,0.972328909340719,0.579070111258764
60,-1.83522642228294,0.307235811470169,-1.1546767179929,1.91173643278973,-2.35578088095932,0.448640664479157,-2.26675915861503,-1.28209962971754,0.320225669204814,-1.56258360215052,1.02032958709561,0.579069775606305
62,-1.73922761553064,0.307231462923308,-1.05868701114476,1.91173401216639,-2.25978196799039,0.448637104127354,-2.1707536836614,-1.28210751941322,0.416225247352347,-1.56258388388213,1.11633030915568,0.579069300695031
63,-1.69122826025721,0.307229108258351,-1.01069018975678,1.91173304631144,-2.21178275012229,0.448634562197692,-2.12275197230252,-1.28211011857653,0.464225092934884,-1.56258393891922,1.16433044464295,0.579069146822707
64,-1.64322887321105,0.307226867762694,-0.962692353205027,1.91173225066105,-2.16378356415151,0.448631922617224,-2.07475079516137,-1.2821119884887,0.512224972337331,-1.56258395571797,1.21233048106808,0.579069037458465
65,-1.59522942789364,0.307224838936672,-0.914693710951073,1.91173161598875,-2.11578435017176,0.448629378070094,-2.02675004472886,-1.28211325949214,0.560224881363447,-1.56258394580277,1.26033044909946,0.579068964250369
66,-1.54722991021582,0.307223073792215,-0.866694450998331,1.91173112649797,-2.06778507002047,0.448627050921113,-1.97874962362782,-1.28211405469992,0.608224815464758,-1.5625839185169,1.3083303733444,0.579068919469306
67,-1.49923031519362,0.307221590940798,-0.818694735713523,1.91173076295977,-2.0197857023116,0.448625009362327,-1.93074944712616,-1.28211448492471,0.656224770126583,-1.56258388117327,1.35633027287366,0.57906889626517
68,-1.45123064419958,0.307220385655381,-0.77069470059578,1.91173050501182,-1.97178623811502,0.448623281431766,-1.8827494440398,-1.28211464605957,0.704224741124206,-1.56258383928096,1.40433016190878,0.579068888784672
69,-1.40323090274978,0.307219437975489,-0.722694455081776,1.91173033275932,-1.92378667732774,0.448621866768057,-1.83474955651113,-1.28211461824587,0.752224724676683,-1.56258379680728,1.45233005057562,0.579068892189893
70,-1.35523109878143,0.307218719019876,-0.674694084656902,1.91173022781395,-1.87578702572526,0.448620746147595,-1.7867497390529,-1.28211446627916,0.800224717523373,-1.56258375644744,1.50032994565554,0.579068902609555
71,-1.30723124136071,0.307218195724904,-0.626693653708088,1.91173017389581,-1.82778729264425,0.448619888968918,-1.73874995716245,-1.28211424081228,0.848224716944018,-1.56258371988245,1.54832985128927,0.579068917048517
72,-1.25923133975526,0.307217834248886,-0.578693208697209,1.91173015710751,-1.77978748922514,0.448619258919116,-1.69075018573393,-1.28211398001484,0.896224720740232,-1.56258368801308,1.59632976960616,0.579068933274744
73,-1.21123140280513,0.307217602283125,-0.530692781356052,1.91173016597344,-1.73178762713413,0.448618818087668,-1.642750407433,-1.2821137114354,0.944224727191723,-1.56258366116378,1.64432970126558,0.579068949698135
74,-1.16323143853044,0.307217470495802,-0.482692391702289,1.91173019132021,-1.683787717681,0.448618529798975,-1.59475061114455,-1.28211345388488,0.992224734998999,-1.56258363925371,1.69232964590676,0.579068965251211
76,-1.06723145485387,0.307217409203893,-0.386691762879006,1.91173026491212,-1.58778779699942,0.448618280382847,-1.49875094296673,-1.2821130139491,1.08822475120626,-1.5625836087056,1.788329569679,0.579068991436978
77,-1.01923144611765,0.307217440640611,-0.338691527760528,1.91173030412889,-1.53978780268447,0.448618264607388,-1.45075106817749,-1.28211284063082,1.13622475854357,-1.56258359898334,1.83632954584794,0.579069001613596
78,-0.971231431479965,0.307217493810114,-0.29069134198661,1.91173034119594,-1.49178779468848,0.448618292523992,-1.40275116772463,-1.2821126990366,1.18422476499759,-1.56258359217372,1.88432952943442,0.579069009853328
79,-0.923231413804483,0.307217558210788,-0.242691200294938,1.91173037457584,-1.44378777808182,0.448618347805851,-1.35475124417839,-1.28211258709825,1.23222477046765,-1.56258358770652,1.93232951893913,0.579069016304069
80,-0.875231395179614,0.307217626178588,-0.19469109651248,1.9117304034723,-1.39578775675731,0.448618417937411,-1.30675130064619,-1.28211250164796,1.28022477494766,-1.56258358506216,1.98032951300839,0.579069021172939
81,-0.827231377051692,0.30721769240079,-0.146691024235187,1.91173042762945,-1.34778773358904,0.448618493695901,-1.25875134040465,-1.28211243897779,1.32822477849445,-1.56258358378592,2.02832951046708,0.579069024693846
82,-0.77923136035245,0.307217753450173,-0.0986909772937858,1.91173044716585,-1.29978771059961,0.448618568607107,-1.21075136664446,-1.28211239524437,1.37622478120309,-1.56258358349357,2.07632951032953,0.57906902710425
83,-0.731231345614947,0.307217807361008,-0.0506909500494795,1.91173046244157,-1.25178768912293,0.448618638416902,-1.16275138230606,-1.28211236674653,1.42422478318821,-1.56258358387067,2.12432951179559,0.579069028629484
84,-0.683231333074824,0.307217853258579,-0.00269093755796796,1.9117304739551,-1.20378766995416,0.448618700605171,-1.11475138998544,-1.28211235010154,1.47222478457031,-1.56258358466814,2.17232951423676,0.579069029473238
85,-0.635231322755669,0.307217891046655,0.0453090643632637,1.91173048226666,-1.1557876534821,0.448618753957804,-1.06675139189225,-1.28211234234294,1.52022478546641,-1.56258358569533,2.22032951717649,0.579069029812261
86,-0.587231314538616,0.307217921152559,0.0933090591366554,1.91173048794331,-1.10778763980176,0.448618798202569,-1.01875138984542,-1.28211234096066,1.56822478598405,-1.56258358681189,2.26832952026821,0.579069029794864
87,-0.539231308217273,0.307217944325876,0.14130904947167,1.91173049152232,-1.05978762880713,0.448618833710246,-0.970751385293943,-1.28211234389985,1.61622478621792,-1.5625835879193,2.3163295232725,0.579069029541225
88,-0.491231303539535,0.307217961485089,0.189309037439375,1.91173049348832,-1.01178762026486,0.448618861256638,-0.922751379353048,-1.28211234953281,1.66422478624829,-1.56258358895286,2.36432952603571,0.579069029145721
90,-0.395231298052133,0.307217981640399,0.285309011898783,1.9117304941942,-0.915787609293769,0.448618896546016,-0.826751366363268,-1.28211236422901,1.76022478594836,-1.56258359066451,2.46032953053887,0.579069028194874
91,-0.347231296740189,0.307217986472005,0.333309000147388,1.91173049357125,-0.867787606201729,0.448618906452662,-0.778751360284112,-1.28211237173594,1.80822478571032,-1.5625835913196,2.50832953223783,0.579069027726893
92,-0.299231296089009,0.307217988880591,0.381308989713013,1.91173049261615,-0.819787604284826,0.44861891256763,-0.730751354843418,-1.28211237871571,1.85622478545631,-1.56258359184482,2.55632953358782,0.579069027298381
93,-0.251231295916679,0.30721798953196,0.429308980786223,1.91173049149771,-0.771787603265643,0.448618915790652,-0.682751350157023,-1.28211238492152,1.9042247852069,-1.56258359225167,2.60432953462377,0.579069026922015
94,-0.203231296073225,0.307217988975312,0.477308973402498,1.91173049033813,-0.723787602905231,0.44861891689533,-0.634751346256253,-1.28211239023623,1.95222478497552,-1.56258359255496,2.65232953538787,0.579069026603115
95,-0.155231296438986,0.307217987649061,0.525308967492049,1.91173048922125,-0.675787603004794,0.448618916524384,-0.586751343114324,-1.28211239463607,2.00022478477006,-1.56258359277092,2.70032953592475,0.579069026341707
96,-0.10723129692171,0.307217985891381,0.573308962919246,1.91173048820026,-0.627787603404228,0.448618915194629,-0.53875134066745,-1.28211239816069,2.04822478459419,-1.56258359291562,2.74832953627793,0.579069026134372
97,-0.0592312974529714,0.307217983953287,0.621308959512878,1.91173048730479,-0.579787603978925,0.448618913307875,-0.490751338831033,-1.28211240088957,2.09622478444857,-1.56258359300411,2.79632953648739,0.579069025975493
98,-0.0112312979843212,0.307217982012638,0.669308957088405,1.91173048654692,-0.531787604635373,0.448618911165014,-0.44275133751188,-1.28211240292377,2.1442247843319,-1.56258359304979,2.84432953658855,0.579069025858464
99,0.0367687015164627,0.307217980187859,0.717308955463762,1.91173048592642,-0.483787605306425,0.448618908981691,-0.394751336616648,-1.28211240437266,2.19222478424146,-1.56258359306421,2.89232953661154,0.579069025776378
100,0.0847687010688602,0.307217978550694,0.765308954469351,1.9117304854348,-0.435787605946553,0.448618906903722,-0.346751336057577,-1.28211240534446,2.24022478417393,-1.56258359305691,2.94032953658105,0.57906902572247
101,0.132768700682699,0.307217977137477,0.81330895395425,1.91173048505861,-0.387787606527349,0.448618905021729,-0.298751335755954,-1.28211240594001,2.28822478412571,-1.56258359303562,2.98832953651684,0.579069025690555
103,0.228768700101125,0.307217975007538,0.909308953866505,1.91173048458823,-0.291787607459348,0.448618902008109,-0.202751335664454,-1.28211240634928,2.38422478407315,-1.5625835929733,3.08432953634397,0.579069025671801
104,0.276768699898572,0.307217974265104,0.957308954100611,1.91173048446137,-0.243787607806009,0.448618900889574,-0.154751335772193,-1.28211240630416,2.43222478406255,-1.56258359293995,3.1323295362544,0.579069025676563
105,0.324768699746273,0.307217973706524,1.00530895442471,1.91173048438662,-0.19578760807902,0.448618900009989,-0.106751335931317,-1.28211240616518,2.48022478405888,-1.56258359290837,3.18032953617063,0.57906902568641
106,0.372768699636618,0.307217973304052,1.05330895478896,1.91173048435106,-0.147787608286513,0.448618899342576,-0.058751336114948,-1.28211240597217,2.52822478406003,-1.56258359287982,3.22832953609575,0.579069025699079
107,0.420768699561967,0.307217973029774,1.10130895515786,1.91173048434368,-0.0997876084378534,0.448618898856697,-0.0107513363037825,-1.28211240575493,2.5762247840643,-1.56258359285505,3.27632953603137,0.579069025712839
108,0.468768699515114,0.307217972857361,1.14930895550749,1.91173048435552,-0.0517876085427028,0.448618898520982,0.0372486635153705,-1.28211240553473,2.62422478407041,-1.56258359283425,3.32432953597778,0.579069025726494
109,0.516768699489588,0.307217972763135,1.19730895582312,1.91173048437938,-0.00378760861026362,0.448618898305452,0.0852486633507686,-1.28211240532587,2.67222478407737,-1.56258359281739,3.37232953593467,0.579069025739264
110,0.564768699479791,0.307217972726618,1.24530895609703,1.9117304844098,0.0442123913510439,0.448618898182905,0.133248663206967,-1.28211240513722,2.72022478408443,-1.56258359280415,3.42032953590113,0.579069025750677
111,0.612768699481048,0.30721797273069,1.29330895632658,1.91173048444276,0.0922123913339094,0.448618898129634,0.181248663085714,-1.2821124049734,2.76822478409118,-1.56258359279413,3.46832953587597,0.579069025760478
112,0.660768699489577,0.307217972761503,1.34130895651272,1.91173048447536,0.140212391332133,0.448618898125653,0.229248662986791,-1.28211240483606,2.81622478409729,-1.56258359278684,3.5163295358579,0.579069025768613
113,0.708768699502427,0.307217972808228,1.3893089566587,1.91173048450578,0.188212391340704,0.448618898154688,0.277248662908682,-1.28211240472463,2.86422478410259,-1.56258359278182,3.56432953584565,0.579069025775148
114,0.756768699517373,0.307217972862705,1.43730895676914,1.91173048453289,0.236212391355613,0.448618898203918,0.325248662849169,-1.28211240463718,2.91222478410704,-1.5625835927786,3.61232953583801,0.57906902578022
115,0.804768699532803,0.307217972919038,1.48530895684926,1.91173048455615,0.284212391373793,0.448618898263605,0.373248662805639,-1.28211240457095,2.96022478411066,-1.56258359277678,3.66032953583387,0.579069025784036
117,0.900768699561141,0.307217973022617,1.58130895693947,1.91173048459095,0.380212391412006,0.448618898388024,0.469248662755742,-1.28211240448973,3.05622478411568,-1.56258359277595,3.75632953583268,0.57906902578857
118,0.94876869957297,0.307217973065902,1.62930895695917,1.91173048460298,0.428212391429458,0.448618898444651,0.517248662744408,-1.28211240446857,3.10422478411723,-1.56258359277639,3.80432953583419,0.579069025789696
119,0.996768699582964,0.307217973102483,1.67730895696741,1.91173048461198,0.476212391444889,0.448618898494664,0.565248662739237,-1.28211240445663,3.1522247841183,-1.56258359277713,3.85232953583637,0.579069025790313
120,1.04476869959113,0.30721797313239,1.72530895696755,1.9117304846184,0.524212391458047,0.448618898537247,0.613248662738479,-1.28211240445159,3.20022478411897,-1.56258359277805,3.90032953583889,0.579069025790538
121,1.09276869959758,0.307217973156043,1.77330895696228,1.91173048462269,0.572212391468894,0.448618898572316,0.661248662740734,-1.2821124044514,3.24822478411936,-1.56258359277897,3.94832953584146,0.579069025790473
122,1.14076869960251,0.307217973174102,1.82130895695376,1.91173048462539,0.620212391477563,0.448618898600264,0.709248662744823,-1.28211240445448,3.29622478411953,-1.56258359277992,3.99632953584395,0.579069025790238
123,1.18876869960612,0.307217973187345,1.86930895694358,1.91173048462681,0.668212391484234,0.44861889862178,0.757248662749904,-1.28211240445953,3.34422478411955,-1.56258359278078,4.04432953584619,0.579069025789901
124,1.23676869960864,0.307217973196597,1.91730895693291,1.9117304846273,0.716212391489181,0.448618898637688,0.805248662755339,-1.28211240446558,3.39222478411944,-1.56258359278152,4.09232953584816,0.579069025789519
125,1.28476869961028,0.307217973202631,1.96530895692255,1.91173048462714,0.764212391492701,0.448618898648931,0.853248662760652,-1.28211240447191,3.44022478411928,-1.56258359278217,4.14032953584981,0.579069025789104
126,1.33276869961123,0.30721797320615,2.01330895691303,1.91173048462654,0.812212391495047,0.448618898656404,0.901248662765598,-1.28211240447811,3.48822478411906,-1.56258359278269,4.18832953585115,0.579069025788731
127,1.38076869961168,0.307217973207787,2.06130895690465,1.91173048462574,0.860212391496452,0.4486188986609,0.949248662769992,-1.28211240448379,3.53622478411888,-1.5625835927831,4.23632953585222,0.579069025788383
128,1.42876869961175,0.307217973208073,2.10930895689753,1.91173048462483,0.908212391497182,0.44861889866314,0.997248662773747,-1.28211240448878,3.58422478411868,-1.56258359278342,4.28432953585303,0.579069025788086
129,1.47676869961157,0.307217973207447,2.15730895689169,1.91173048462386,0.956212391497359,0.448618898663747,1.04524866277684,-1.28211240449303,3.63222478411849,-1.56258359278367,4.33232953585361,0.579069025787828
131,1.57276869961083,0.307217973204747,2.25330895688347,1.91173048462212,1.05221239149684,0.448618898662008,1.14124866278124,-1.28211240449928,3.72822478411819,-1.56258359278396,4.42832953585431,0.579069025787453
132,1.62076869961039,0.307217973203128,2.30130895688083,1.91173048462138,1.10021239149637,0.448618898660382,1.18924866278265,-1.28211240450139,3.77622478411807,-1.56258359278402,4.47632953585446,0.579069025787334
133,1.66876869960995,0.307217973201531,2.34930895687898,1.91173048462079,1.14821239149583,0.448618898658585,1.23724866278367,-1.28211240450296,3.82422478411798,-1.56258359278404,4.52432953585452,0.579069025787244
134,1.71676869960955,0.307217973200052,2.39730895687777,1.91173048462028,1.19621239149527,0.448618898656774,1.28524866278435,-1.28211240450407,3.87222478411792,-1.56258359278405,4.57232953585455,0.57906902578717
135,1.76476869960919,0.307217973198736,2.44530895687704,1.91173048461991,1.24421239149474,0.448618898655086,1.33324866278474,-1.28211240450483,3.92022478411786,-1.56258359278404,4.62032953585452,0.579069025787123
136,1.81276869960888,0.307217973197604,2.49330895687671,1.91173048461959,1.29221239149426,0.448618898653578,1.38124866278495,-1.28211240450528,3.96822478411782,-1.56258359278404,4.66832953585448,0.579069025787121
137,1.86076869960862,0.307217973196671,2.54130895687661,1.91173048461937,1.34021239149387,0.448618898652249,1.42924866278501,-1.2821124045055,4.01622478411779,-1.562583592784,4.7163295358544,0.579069025787107
138,1.90876869960842,0.307217973195922,2.58930895687671,1.91173048461924,1.38821239149352,0.448618898651167,1.47724866278497,-1.28211240450553,4.06422478411778,-1.56258359278399,4.7643295358543,0.579069025787112
139,1.95676869960826,0.307217973195348,2.63730895687691,1.91173048461913,1.43621239149322,0.448618898650285,1.52524866278488,-1.28211240450545,4.11222478411775,-1.56258359278398,4.81232953585424,0.579069025787133
140,2.00476869960815,0.307217973194916,2.68530895687719,1.91173048461908,1.48421239149301,0.44861889864961,1.57324866278473,-1.28211240450532,4.16022478411776,-1.56258359278394,4.86032953585417,0.579069025787136
141,2.05276869960806,0.30721797319461,2.73330895687748,1.91173048461904,1.53221239149285,0.448618898649092,1.6212486627846,-1.28211240450514,4.20822478411778,-1.56258359278392,4.90832953585412,0.579069025787115
142,2.100768699608,0.307217973194397,2.78130895687778,1.91173048461904,1.58021239149274,0.448618898648738,1.66924866278444,-1.28211240450495,4.25622478411779,-1.5625835927839,4.95632953585408,0.579069025787123
144,2.19676869960795,0.307217973194203,2.87730895687832,1.9117304846191,1.67621239149262,0.448618898648309,1.76524866278415,-1.28211240450463,4.35222478411778,-1.56258359278385,5.05232953585396,0.579069025787159
145,2.24476869960794,0.307217973194187,2.92530895687856,1.91173048461913,1.72421239149258,0.448618898648209,1.81324866278403,-1.28211240450445,4.40022478411778,-1.56258359278383,5.10032953585395,0.579069025787171
146,2.29276869960795,0.307217973194201,2.97330895687874,1.91173048461914,1.77221239149257,0.448618898648176,1.86124866278392,-1.28211240450433,4.44822478411781,-1.56258359278381,5.14832953585396,0.579069025787209
147,2.34076869960796,0.307217973194228,3.0213089568789,1.91173048461916,1.82021239149256,0.448618898648199,1.90924866278384,-1.28211240450422,4.49622478411782,-1.56258359278382,5.19632953585394,0.579069025787242
148,2.38876869960797,0.307217973194268,3.06930895687902,1.9117304846192,1.8682123914926,0.44861889864822,1.95724866278381,-1.28211240450415,4.54422478411782,-1.56258359278379,5.24432953585391,0.579069025787228
149,2.43676869960798,0.307217973194311,3.1173089568791,1.91173048461925,1.91621239149262,0.448618898648262,2.00524866278376,-1.28211240450408,4.59222478411783,-1.5625835927838,5.29232953585392,0.579069025787224
150,2.484768699608,0.307217973194368,3.16530895687916,1.91173048461927,1.96421239149263,0.448618898648292,2.05324866278375,-1.28211240450403,4.64022478411781,-1.56258359278382,5.34032953585392,0.579069025787243


==> data/trajectory_distributedActive_downsampled.csv <==
k,target_x,target_y,def1_x,def1_y,def2_x,def2_y,def3_x,def3_y,def4_x,def4_y,def5_x,def5_y
0,-3.6,0,-3.6,1.7,-5.21679607770176,0.525328890437411,-4.5992349288972,-1.37532889043741,-2.6007650711028,-1.37532889043741,-1.98320392229824,0.52532889043741
1,-3.66424779339061,3.3028073102823e-05,-3.59842260913955,1.7,-5.21426167770176,0.525328890437411,-4.5967005288972,-1.37532889043741,-2.60485708074354,-1.39734612364493,-1.95001546161263,0.546990364620182
2,-3.725188949113,0.000190852675186619,-3.59580434657604,1.70018752189826,-5.20932669402176,0.525328890437411,-4.5917655452172,-1.37532889043741,-2.60225149390105,-1.40812301177358,-1.93137250557885,0.555772732439906
3,-3.78454611035869,0.000432965102974709,-3.59008132259639,1.70043706871089,-5.20211787748006,0.525328890437411,-4.58455672867551,-1.37532889043741,-2.59548361194934,-1.41268775368628,-1.91842822108729,0.55899470689256
4,-3.84329383716148,0.000656952599795301,-3.58204188959776,1.7007882598912,-5.19275528645177,0.525328890437411,-4.57519413764721,-1.37532889043741,-2.58584934718951,-1.41414158822793,-1.9077847889456,0.559393490681525
5,-3.90209782795559,0.000688702210805188,-3.57174849811758,1.70121149362034,-5.18135264022977,0.525328890437411,-4.56379149142521,-1.37532889043741,-2.57393961192144,-1.41395436061398,-1.89737685446812,0.558480482361908
6,-3.96143869315524,0.000230426273082646,-3.55936232096452,1.70170716319173,-5.16801765372829,0.525328890437411,-4.5509989149596,-1.37473239404801,-2.56005602762376,-1.41293028126111,-1.88621909389719,0.556962073565821
8,-4.08376736834358,-0.00421384747944441,-3.52871885840342,1.70286922050269,-5.1359533830984,0.525328890437411,-4.52206563480093,-1.37220673708293,-2.52700197704645,-1.40987154418172,-1.85911102783233,0.553709797680714
9,-4.14816659085457,-0.00984542956466937,-3.51064350864339,1.70350614478908,-5.1172688586274,0.524885201899875,-4.50613788028155,-1.37065558452787,-2.50803701053773,-1.40820038323117,-1.84285353266013,0.552211285778267
10,-4.21615336807187,-0.0194142280635536,-3.4908445730515,1.70415624023124,-5.09696665717011,0.523604312745411,-4.48949669892672,-1.369069305037,-2.48754837053604,-1.40656433385304,-1.82492003323303,0.55079189530427
11,-4.21209062545303,-0.00616552765498894,-3.59183850419272,1.85532630379398,-5.08360660558936,0.324051039102105,-4.67730766915163,-1.30031583630141,-2.4107139974947,-1.5128489200696,-1.77290696076115,0.561036736914766
12,-4.18177148309945,0.011310560803309,-3.62589177136916,1.90756610265108,-5.05006314265835,0.305075180771662,-4.6427726284662,-1.30427652555979,-2.3301307362665,-1.62189290254913,-1.58131108533263,0.618404153788633
13,-4.11412385444073,0.0301829689203235,-3.65036357502652,1.94396427935733,-5.00714351145049,0.273058229488615,-4.78726841379735,-1.19056679530607,-2.29672142100402,-1.63806674486769,-1.54007628814437,0.623251970995871
14,-4.05096246102098,0.0516036633167543,-3.61222277826512,1.93108296540726,-4.97668602404086,0.280254215943034,-4.74185864579462,-1.20032223392901,-2.27729332572924,-1.62419418615377,-1.50779723462925,0.625548194996803
15,-3.99462442561342,0.0745474591745636,-3.57356141557272,1.91888178483376,-4.95134783487416,0.293194158756337,-4.69631211354244,-1.20956258539265,-2.25635663388496,-1.61105409853995,-1.49488270773817,0.620256615716067
16,-3.94492352200525,0.09913547504503,-3.53440697283048,1.90732482659453,-4.92481310209545,0.305450872589098,-4.65063603819317,-1.21831504629901,-2.23399099937006,-1.59860780755214,-1.48011566786694,0.615244431821354
17,-3.90156948224009,0.125559091224166,-3.49478548466503,1.89637807575034,-4.89714500320747,0.317060431931489,-4.60483725962234,-1.22660537726952,-2.21027187035755,-1.58681868072848,-1.46359392770091,0.610496891236282
18,-3.86423157993356,0.154071722589847,-3.45472161107472,1.88600931335072,-4.86840337994077,0.328057006540602,-4.55892225656006,-1.23445797876479,-2.1852707113569,-1.57565201980111,-1.44541013541565,0.606000020794101
19,-3.82418811738819,0.183806771343752,-3.42909078478392,1.88075442149718,-4.83864491438255,0.338472962010353,-4.54919489200916,-1.21017728920942,-2.15905521355148,-1.56507495857071,-1.40086085623315,0.610911649272289
21,-3.71939157673434,0.241240434544514,-3.39100686286905,1.87569006532487,-4.71773290213572,0.352374108794106,-4.51128781835866,-1.17096486769432,-2.08792067711839,-1.57948628020236,-1.2775930827012,0.630438210331503
22,-3.66540829495708,0.265979602998834,-3.36190066208901,1.86852411399475,-4.63442463277793,0.377212650092487,-4.4601746257951,-1.18175528809515,-2.04925426857777,-1.59004948088518,-1.24093950136243,0.631659319912383
23,-3.60893276805247,0.292062257520327,-3.31992472410489,1.86005948356824,-4.60688264506991,0.385033187582699,-4.45228668929645,-1.1526978662895,-2.02008283895109,-1.57871223370954,-1.18135737868703,0.640709004753642
24,-3.55522997863747,0.314334220045452,-3.27388709867215,1.85160834283584,-4.53179159565828,0.409163475648629,-4.39921995634737,-1.16445278436451,-1.98349796966409,-1.5832757053067,-1.15423136885238,0.637640240610354
25,-3.49996089912537,0.338247192320386,-3.24134702296793,1.84509898622052,-4.50459983231018,0.415297009549476,-4.37609466348076,-1.14577806334951,-1.95272967262005,-1.5722961134816,-1.09752847292723,0.644334129683377
26,-3.44703680225172,0.354321852269319,-3.19438950015522,1.83743775974808,-4.42472294766326,0.454420085038069,-4.32198206949475,-1.15789834701975,-1.91437438478035,-1.57714107624467,-1.06448396182137,0.643362677060379
27,-3.39330341321382,0.371364514628359,-3.15912508629837,1.83042047694706,-4.39811560892929,0.458164069963154,-4.30090154519711,-1.14080364291507,-1.88218701301818,-1.56648539283405,-1.01767991606837,0.647233148262605
28,-3.34117274398109,0.382159453426251,-3.11144008174181,1.82353427576426,-4.32763251552955,0.487612181931689,-4.24569034785648,-1.15318657598425,-1.84127614282566,-1.57594728432695,-0.977714497498804,0.648159525791691
29,-3.29022608590842,0.394191979481959,-3.06995041658688,1.81707354654011,-4.30108275161225,0.489603624140791,-4.21545761334855,-1.1423446957898,-1.80787955823869,-1.56535463312958,-0.939185457888709,0.648289312997626
30,-3.2406439728316,0.401172531881114,-3.02190503459109,1.81089206328279,-4.23587332660025,0.512743954972057,-4.15968905560951,-1.1546462612672,-1.76679585461282,-1.57369428797618,-0.895881216625568,0.649863319239023
31,-3.18958888067726,0.408509810726739,-2.99739973321432,1.80525547786145,-4.20909964785841,0.513408439564628,-4.13115289063614,-1.14127250725527,-1.73175833513612,-1.56459798108796,-0.856056428339485,0.649973266597093
32,-3.1394253155504,0.410226587922256,-2.94811622730061,1.79969798863036,-4.14024543333393,0.535461596389774,-4.07476682225633,-1.15363068428728,-1.68931021486131,-1.57497662477228,-0.811875197831351,0.651438993270381
33,-3.09244900344793,0.413103326952285,-2.90057297362632,1.79440799608658,-4.11345210735655,0.534926589515489,-4.03809321433048,-1.14679110044901,-1.65379983127086,-1.56443522439939,-0.786380710671403,0.646106051468727
35,-2.99606718348151,0.411631898089667,-2.84591244945006,1.78443120177641,-4.03196482230711,0.545242914970695,-3.95014303516171,-1.1466938267492,-1.57123725384941,-1.57337092212082,-0.69907912092131,0.648042896885907
36,-2.9468113402028,0.405765377247349,-2.7944898721191,1.77997323432261,-3.96439771119613,0.560102266183192,-3.89317668715094,-1.15876575811194,-1.52936787607541,-1.57814299326009,-0.653237260271674,0.64970823932492
37,-2.90213224358779,0.400790396488934,-2.74324800687121,1.77575064755038,-3.93675154494762,0.558266231943815,-3.84639371179709,-1.16062007493782,-1.4916058345188,-1.56916841146681,-0.629686700026676,0.64314100970366
38,-2.86074835387528,0.395775974197817,-2.69217731210841,1.77175101335972,-3.90390136756344,0.557883101605013,-3.78983652805998,-1.1719567003962,-1.44932449012241,-1.57310693490952,-0.589735587426741,0.642600041544345
39,-2.81223626088197,0.386971827961175,-2.69468871816598,1.76595280684765,-3.85974051057509,0.560704589240432,-3.75728316577495,-1.16042338789851,-1.40581656795501,-1.57967714320115,-0.547204303040343,0.642965879206366
40,-2.76633496050518,0.376221858859177,-2.64111315384682,1.7624704986461,-3.81107731038433,0.563972340232836,-3.70036221886781,-1.17177039843257,-1.36287321761362,-1.58355454765333,-0.506374715177828,0.642696430915546
41,-2.72487817036196,0.365666647181931,-2.58783197932371,1.75917205631758,-3.78138886129869,0.561931966083638,-3.65192293787462,-1.1747315953166,-1.3220555020902,-1.57971503800857,-0.480440897313785,0.636499424778301
42,-2.6844998083672,0.353532668405371,-2.54865303667095,1.75491052244049,-3.74191742257716,0.561750582428624,-3.59591991815321,-1.18491530829649,-1.27761879593384,-1.58615516851185,-0.438946174801141,0.636503356581467
43,-2.63889579390556,0.338709819141139,-2.52772054319118,1.75128039949418,-3.69210258677047,0.559165625134426,-3.56060479402485,-1.17149376315315,-1.23297945222176,-1.59615682960113,-0.393202503232934,0.637142087639345
44,-2.59594795489468,0.322547640497649,-2.47282329851069,1.74857279440088,-3.64615054250172,0.5562606632365,-3.50393086514611,-1.18225625787376,-1.18826984825165,-1.60520448450134,-0.354725901477708,0.63524893125604
45,-2.55167736503411,0.30471703229211,-2.45479746790607,1.74437094569736,-3.61503262676028,0.554627465632708,-3.45959900652804,-1.17877575395276,-1.14530956364086,-1.60627801011404,-0.322915663361545,0.630868093699844
46,-2.50859912017299,0.285045413960489,-2.39868176160063,1.74202815976454,-3.55691283521231,0.548886481337959,-3.40318938322913,-1.18915375955915,-1.10007372493839,-1.61471078730587,-0.276033097171811,0.632383110801016
47,-2.4648509104406,0.263222081112407,-2.38019626011826,1.73721683139842,-3.52543787041575,0.54764264053841,-3.35697456822651,-1.18789345019299,-1.05596888580227,-1.61767216426558,-0.247054916738486,0.626730647965818
49,-2.37889079408769,0.21639925388993,-2.30714383219855,1.73251169487214,-3.4365605367943,0.533770771038912,-3.25246639867014,-1.19749403834224,-0.96758920358286,-1.62985455245527,-0.17057291015543,0.62201738044313
50,-2.33553529849282,0.191528472096918,-2.24868663785847,1.73079507738289,-3.3735154743231,0.514667448886107,-3.19685577706613,-1.20688371853287,-0.923015500518056,-1.63529623946666,-0.119790088268051,0.624870194707091
51,-2.29179797726954,0.163900098920427,-2.23130127465509,1.72732493031428,-3.34158629018149,0.515230373000016,-3.14695724085085,-1.20878038598261,-0.877275018014219,-1.64446033370576,-0.0889239387048452,0.619614413841652
52,-2.24689163418567,0.138548118752505,-2.17177976735331,1.72588217399368,-3.27504724848499,0.47965842103321,-3.0918487027797,-1.21757414701782,-0.833673716975562,-1.64855585157127,-0.0390312273976321,0.621584652173984
53,-2.20205812677502,0.110626816568309,-2.1522142332936,1.72493725040004,-3.24324838666764,0.482069821817752,-3.0411119420854,-1.21973072304418,-0.788902143076745,-1.65801625080345,-0.00736034568838418,0.616502347954293
54,-2.15542076170434,0.0851178682356036,-2.0917997217757,1.72362056357892,-3.17739857688508,0.444548443650832,-2.98652323578906,-1.22794630628255,-0.744274463837004,-1.66443274672238,0.0449138558426864,0.620067307312751
55,-2.11094417907885,0.057213192103546,-2.0634213548976,1.72211050545785,-3.1456867649282,0.448813651241164,-2.93228241318517,-1.23572810672592,-0.699710609869931,-1.66870727223879,0.0772212371568455,0.615065118901733
56,-2.0625875579788,0.0349547325240355,-2.00262630735901,1.72094307076967,-3.08060927922853,0.393683067180904,-2.87837110601477,-1.24309902810589,-0.655954897886563,-1.67802649873229,0.13082107454741,0.61866252420714
57,-2.01538786668696,0.0104699740551299,-1.97642634735307,1.72229022387249,-3.04893914218791,0.400633966648848,-2.82861213306413,-1.24328280065923,-0.612516949292363,-1.6810459058656,0.16366135471396,0.613734508344099
58,-1.96482368966278,-0.00922027994999196,-1.91515583621283,1.72111330005202,-2.98707015129552,0.353895657889485,-2.77510581668412,-1.25025483419952,-0.568345991306741,-1.68911147477008,0.218784819741638,0.618622119157151
59,-1.91854758359042,-0.0306442914518666,-1.87212396521613,1.7210491766633,-2.95527008020977,0.362947332568015,-2.72189023380897,-1.25685874436888,-0.525425000153294,-1.68075053470327,0.252049414161933,0.613696236680749
60,-1.86990270453277,-0.0467190372470694,-1.81129181985271,1.71993778013548,-2.90154747404708,0.319053698155432,-2.66895003370963,-1.2631139680813,-0.482883704393009,-1.68766328487207,0.300745617715483,0.615191925922108
62,-1.77168552823316,-0.0747066741078106,-1.71576601988414,1.72201347894911,-2.80775018531401,0.272312630154699,-2.56614967435229,-1.2698033283537,-0.397049263953338,-1.69819672498914,0.397591213310962,0.618515047078497
63,-1.72251234513529,-0.0864356863953407,-1.67763076460959,1.72462180494484,-2.77528060843209,0.285671888697626,-2.51899056465668,-1.26460418967719,-0.353755154603337,-1.68292222119715,0.431552430150796,0.613594818007847
64,-1.67240884460471,-0.0949564401849712,-1.61693026023821,1.72332177364375,-2.72444056281797,0.261219914397197,-2.46662586708858,-1.27045045387733,-0.310376034929368,-1.68838025877443,0.481962530083329,0.616288533690308
65,-1.62764838753023,-0.10474490496447,-1.56663132754387,1.72377438903991,-2.69130093400383,0.275164868332121,-2.41449162555208,-1.2759880353277,-0.266572576039325,-1.67185114652623,0.516537741397582,0.611485864526555
66,-1.57974177512781,-0.110121576924916,-1.50823232036646,1.72279261596583,-2.63461324380289,0.240714430259174,-2.3625756719687,-1.28123323247749,-0.222780162424016,-1.68472393097827,0.569919648993082,0.615703453431976
67,-1.529533175208,-0.117460269398196,-1.47923765309739,1.72750624371253,-2.60114769743275,0.255742073756585,-2.32754899617902,-1.25237949486278,-0.178652371516892,-1.67655232886434,0.613080453734683,0.614926608444244
68,-1.47634490333933,-0.11937955100047,-1.41887470501385,1.72605391404451,-2.53926095037495,0.215360694037478,-2.27515481342654,-1.25887122294912,-0.134578609774056,-1.68329201455588,0.663379135300635,0.617678760376225
69,-1.42897690199375,-0.122494616254439,-1.3640926533179,1.72555949724312,-2.5057612050978,0.231727014807394,-2.22299264352339,-1.2650201877925,-0.0899196549322135,-1.66703156160243,0.698513149859415,0.612802687243456
70,-1.38548903347488,-0.125668346400943,-1.30474056122272,1.72420995578868,-2.46610213393351,0.237551251388817,-2.17105023619113,-1.27084448729215,-0.0452572056575024,-1.6584977587818,0.739786680127386,0.610947141459271
71,-1.33821065315535,-0.128716720910048,-1.27169856371515,1.72829480662345,-2.4225407765227,0.236491598087884,-2.13121176755303,-1.25160492367645,-0.000612633477735505,-1.66144350654664,0.787814216614139,0.612451072818029
72,-1.28992753231471,-0.128935825436848,-1.21641420761362,1.72761650577132,-2.36969110367464,0.219039705439003,-2.079046590472,-1.25813754912143,0.0441561328990702,-1.66434659051039,0.842147563277928,0.617138423272888
73,-1.24134635070594,-0.130913439834201,-1.17949575094358,1.7306128901296,-2.33500704630328,0.235211774406919,-2.0405438505983,-1.23566375773017,0.089427997540154,-1.65222225555827,0.882694897911758,0.614706904209491
74,-1.19046511516376,-0.128467648935634,-1.11975277529376,1.72899652953075,-2.27347244856969,0.204141506809593,-1.98809713953248,-1.24303807673711,0.134352994233456,-1.65874412174079,0.93578477005212,0.618682398893188
76,-1.09545065149528,-0.125018284723296,-1.01692285775073,1.72893491615118,-2.19140666559085,0.217459122426665,-1.89185563125742,-1.23890644619841,0.225473368201473,-1.63903354525477,1.02059193599381,0.615417077917503
77,-1.05008297445164,-0.124003202114884,-0.976888650171353,1.73127073072426,-2.15599842655031,0.233714646177632,-1.85032231233192,-1.22245206112042,0.271396778606207,-1.62510993948041,1.05861752307396,0.611421217043577
78,-1.00163856200247,-0.118653749914555,-0.919052270899942,1.72988859244949,-2.09337468208342,0.205334603794641,-1.79778169848657,-1.23052395770836,0.316654250336117,-1.63655326449848,1.1183333153385,0.618519667010243
79,-0.950176298478896,-0.115471309673273,-0.888617124400412,1.73425968035107,-2.05807373177207,0.22223030212938,-1.76737026130439,-1.18959408274555,0.362832110164143,-1.62276061754805,1.15685227832973,0.614652616670821
80,-0.899980648551733,-0.109752988398042,-0.82902614023207,1.73245076922853,-2.00445616159927,0.211439835234292,-1.71414071575329,-1.19940088059168,0.408726354792354,-1.61859919156935,1.2071203543261,0.616736051563481
81,-0.855701031365334,-0.104569367389245,-0.774000231354084,1.73150943137167,-1.96878130916948,0.228013177349016,-1.66118729020729,-1.20868987951154,0.455111607505091,-1.60575451966958,1.24395763252033,0.611909753456024
82,-0.814164314316144,-0.0987857134644501,-0.715392219138589,1.72984573339525,-1.92554141772743,0.233576459798298,-1.61145462156956,-1.21062780421432,0.501450831735054,-1.59662233822931,1.2905359080694,0.611943370044339
83,-0.761932920734988,-0.0927606377817727,-0.697572841989253,1.73747518882154,-1.87501466373018,0.228444819819709,-1.5831848648894,-1.16508312867907,0.547099928877292,-1.60953700244777,1.34512349007946,0.615852568024755
84,-0.713768348705489,-0.0857614851506589,-0.63793139593222,1.73549649885177,-1.83205819027312,0.234976981802898,-1.52954270826901,-1.17618410489991,0.593782256878344,-1.59717081413362,1.39572477521413,0.617713025743661
85,-0.668984333967744,-0.0793819526078477,-0.590259877794675,1.73588068054959,-1.79534835072935,0.2503075625788,-1.48187486822194,-1.17279844367577,0.640534157960939,-1.58545756056246,1.43274133998548,0.612835143399491
86,-0.623723317458003,-0.0703388303653666,-0.536584163377219,1.73506948158786,-1.74024600999532,0.240019177719881,-1.43114692485014,-1.17713768782974,0.686947690717505,-1.58312132743147,1.48784880693966,0.616673051921783
87,-0.572621323563278,-0.0631297149405871,-0.509994580652895,1.74000939306742,-1.70331505357022,0.255083530551366,-1.40258040675921,-1.13011952778807,0.733443699713252,-1.58080319034765,1.53338137478574,0.615797045648725
88,-0.522415388142071,-0.0520863043342182,-0.450119666794422,1.73789689711346,-1.64208408400524,0.238060196605492,-1.3483365655281,-1.14306658213596,0.780210912503092,-1.57395793122118,1.58658890274476,0.61848475824547
90,-0.430424255331133,-0.0313574246340027,-0.343273052834269,1.73496794557854,-1.56584047179104,0.265749817772025,-1.25324314649056,-1.14113256929436,0.874353416240446,-1.55353645049947,1.67040661186105,0.613636091947214
91,-0.381861542982156,-0.0226979425422894,-0.314830674997188,1.73631169340862,-1.52798052778313,0.279455592808757,-1.2273566520005,-1.09671906431134,0.921497560108723,-1.5441270913282,1.71597504671572,0.612976626372002
92,-0.332766898828254,-0.0110065406919607,-0.255122815357337,1.73439443599665,-1.45771032816856,0.26357557960566,-1.17222702502065,-1.11142966313079,0.969166833248022,-1.55033886244637,1.77149748790372,0.617251783647073
93,-0.280307686847954,-0.00108063087117236,-0.222928124739752,1.73510295315768,-1.42049085574392,0.277396154417576,-1.14212073552961,-1.0719556152727,1.0163736286983,-1.5410983359243,1.81028269544492,0.613058387499354
94,-0.232881520256827,0.010116100687785,-0.163003919753493,1.73324951723095,-1.37594240210874,0.284853028738217,-1.08642276493942,-1.0879737242014,1.0636223053488,-1.53234570920259,1.85593834365471,0.612201717156012
95,-0.187703844633923,0.0211168873100581,-0.112090065654918,1.73220111315754,-1.33797147618005,0.297550154235934,-1.04191890338599,-1.07842248807236,1.11091065187216,-1.52405522117179,1.89399963201239,0.60761483190527
96,-0.145975561379689,0.0339534460540333,-0.0560835158470414,1.73078713414125,-1.28920122590756,0.301295810566713,-0.986442789532981,-1.09409914611723,1.15823657369908,-1.51620247090901,1.9456054151827,0.609390530778029
97,-0.0897926643387131,0.0439433973027891,-0.0499980726019179,1.73488223275111,-1.2463015940163,0.309623116923377,-0.975455673508796,-1.01529110102494,1.20590875542939,-1.52124613952206,2.00084782610335,0.61264840123931
98,-0.0363976636794173,0.0560161756578635,0.0109330256314633,1.73304045086185,-1.17512753996576,0.303593437527279,-0.918420018193304,-1.03430109630591,1.25328757738849,-1.51354170877039,2.04678129578638,0.612150523816297
99,0.0112155851772368,0.0689415291345205,0.0711813618781221,1.73129591505634,-1.13762203875822,0.315301069440934,-0.865108405543234,-1.04546665040894,1.30069919754815,-1.50624407196241,2.08490367627151,0.607566341573892
100,0.0524741146719603,0.0831624081651661,0.130782985970957,1.72964349074137,-1.09956242801444,0.326390538389548,-0.808830285976323,-1.06288337668244,1.34814188416338,-1.49933175037789,2.12354759506703,0.603224204153885
101,0.10546168602965,0.0948751657777495,0.150470808844058,1.72840925295624,-1.05128668214538,0.332268956417016,-0.797378081545763,-0.996570124248532,1.39585068020278,-1.49536446279285,2.18045873008674,0.607755475822269
103,0.206298100176691,0.121713308928971,0.258140758984502,1.72528354292427,-0.948360911217561,0.340594763446024,-0.702386299891984,-0.992789622311804,1.49158228522508,-1.49166553896727,2.26793209849687,0.603854140003107
104,0.250764886721765,0.136800211486269,0.31800852691012,1.72394857185787,-0.90781499942695,0.349398590640238,-0.64456230750346,-1.01298769566884,1.53908394481097,-1.48552296392489,2.30855875674821,0.600398488909377
105,0.302713259723932,0.149827521815018,0.342719868647095,1.71996495692002,-0.86921720035986,0.358687710469529,-0.625910353151669,-0.964979574161911,1.58661191677072,-1.47970471684475,2.36208695399866,0.603655011976996
106,0.351956369246899,0.163925534694605,0.403190659582529,1.71891080719464,-0.793583903440365,0.360839575975003,-0.567055490751033,-0.986646018061257,1.63485736047301,-1.47887025940382,2.40758389723785,0.60269289544836
107,0.406312889628294,0.176561557041291,0.436765191037094,1.71550791777933,-0.755948706241366,0.369524611778618,-0.543060143401931,-0.943202913421533,1.68239729608581,-1.47340327512239,2.45393401906796,0.602062087045929
108,0.455228012966332,0.190968268362122,0.497339188950336,1.71468909972058,-0.703928213490064,0.375735850171866,-0.483510972076082,-0.966019165007971,1.72996152309825,-1.46822494761102,2.496158698463,0.599363615663186
109,0.504410273578422,0.205531599810173,0.547454145355869,1.71296787832733,-0.665958036720441,0.383634362697887,-0.447749927789333,-0.941901073311123,1.77754875892444,-1.46332003579226,2.5362572806409,0.595624297231517
110,0.549696724619152,0.222128896684999,0.60725256648108,1.71228317435165,-0.609935439651537,0.389274231826261,-0.388164335847828,-0.964786062055391,1.825157788699,-1.45867410331752,2.5895646858534,0.59795689276358
111,0.607971315406875,0.236577337998321,0.603344433089632,1.70714138737168,-0.571859281340588,0.39645791780093,-0.375308357209694,-0.898339195949528,1.87278746170146,-1.45427347607745,2.64247063287547,0.599893607922528
112,0.663312694103481,0.250697908307725,0.665260647022499,1.70676432211846,-0.486963786589563,0.40834192457795,-0.314478880194795,-0.923524251818488,1.9204366879694,-1.45010520195566,2.69027264655094,0.60012539277078
113,0.715572024459577,0.266010752016659,0.726442084859711,1.7064071659106,-0.450311731560287,0.414518836375329,-0.27151118071143,-0.916234267431573,1.96810443509039,-1.44615701270749,2.7299002837157,0.596176137447578
114,0.761101439145338,0.284047727438064,0.786927542779119,1.70606886755052,-0.413060505036557,0.420369607229807,-0.211093394615639,-0.940474463526281,2.01578972516339,-1.44241728785163,2.76996998163817,0.592435402805441
115,0.81242170428859,0.301555480246058,0.819569469660361,1.70130654362024,-0.374630359627724,0.426014910546536,-0.190165009271386,-0.897630321986657,2.06349163192053,-1.43887502046816,2.81973071783596,0.593235962131594
117,0.922750470795779,0.333629745330743,0.88850930486288,1.69274277717968,-0.247597289953055,0.446016976913335,-0.113928227969621,-0.866696202186075,2.15964235071515,-1.43651731485528,2.91988850298876,0.594774844778766
118,0.979341184299944,0.348228124148902,0.95057521356612,1.6931259585446,-0.17527814417624,0.464500465442944,-0.0516932217785977,-0.893552008125746,2.20735203884316,-1.43328656604602,2.97178511606138,0.597059912864671
119,1.03149766297353,0.365019209246646,1.01189844228983,1.69348890793344,-0.139876691066388,0.467712206282651,-0.00294303342734503,-0.898316902684168,2.25507705543802,-1.43022640077388,3.011755294836,0.593272514880511
120,1.07702354412118,0.384990946099361,1.07251820453693,1.69383269359455,-0.103810034680736,0.470754367206023,0.0585007544918464,-0.923503135637539,2.30281659115666,-1.42732781222812,3.05214944817131,0.589685091509916
121,1.13395861766328,0.401104265917808,1.08831093311723,1.68391948913627,-0.0387457373991332,0.486898171365433,0.070928725801844,-0.876484943976056,2.35056987938936,-1.42458226915757,3.10771243360599,0.593082368970777
122,1.18705325566737,0.417338602628367,1.14996491584864,1.68476854010987,0.0222184669342147,0.500831839447125,0.133540884833734,-0.902823904349216,2.39915926892513,-1.42629138077436,3.15740207250693,0.59366487473084
123,1.23888793350313,0.435241950877252,1.21089796829183,1.68557276119207,0.0573296989774352,0.502125283739412,0.164377055314385,-0.878628329872605,2.44689446377165,-1.42360056128457,3.19770927598122,0.590056734760147
124,1.2895462159511,0.448953480200614,1.26968671863115,1.6858901976029,0.140214146583179,0.536278443987823,0.227123942548013,-0.904854119470426,2.49483884592643,-1.42185341341188,3.25970244488119,0.597278451687282
125,1.35275416679068,0.461510391100508,1.25724812744508,1.66596161873563,0.174164006740934,0.535700307560361,0.242476610965607,-0.869679439255369,2.54259095910729,-1.41939691859883,3.30799200766234,0.597528004518329
126,1.41385273389516,0.469790320148391,1.32011982631598,1.66775884526639,0.256987742167272,0.567869354435354,0.30616864166085,-0.89637773027778,2.59035616071219,-1.41707012671191,3.36270218362103,0.600810904562102
127,1.46879481463332,0.481052575844315,1.3822062994865,1.66946117823632,0.289840756478187,0.565623217936263,0.367143634437627,-0.919001136806379,2.63813375967236,-1.41486618943661,3.40230714122849,0.596825454216319
128,1.51748774169467,0.495367861813217,1.44354900687361,1.67107362802544,0.323493531633486,0.563495677444323,0.429322046293547,-0.943095242198098,2.68592310140743,-1.41277862004946,3.44235535707428,0.593050435648792
129,1.56171544402964,0.512227347623329,1.50418721931069,1.6726009404657,0.357903840260585,0.561480471090358,0.477726593464495,-0.949664899004158,2.73372356589889,-1.41080127432594,3.48282342712341,0.589474738061631
131,1.6735677526335,0.533510471595838,1.56166219653645,1.65614314828813,0.481377723881931,0.596087012298843,0.572905427920465,-0.960946599841545,2.82935554503329,-1.40715428191801,3.5862322326172,0.592769321070602
132,1.72241404306106,0.547928054029537,1.62366723255933,1.65845879005852,0.515054947158312,0.59235098346456,0.618032049092425,-0.96689362639462,2.87718597650131,-1.40547390124783,3.62670680363766,0.58920846633317
133,1.77491995258238,0.555276092257337,1.66930616922536,1.65413897414021,0.59423045110064,0.63043221501018,0.658001088157165,-0.967689144430385,2.92581689395515,-1.40711189629298,3.68191630211968,0.592836018188083
134,1.82387391968746,0.564256882429968,1.73069640349026,1.65656043630561,0.627017850379873,0.624882759472738,0.705220081721024,-0.974753664740323,2.97536671108035,-1.41268384178454,3.72950611899687,0.592696109800024
135,1.88088474607606,0.566790889678354,1.7511911047091,1.64281952030429,0.700184950379487,0.654807435675701,0.754913376094282,-0.984005980566108,3.02477324784069,-1.41776174028192,3.7906620525528,0.598888570191274
136,1.93220510315756,0.571943706571742,1.81332661438046,1.64583864963222,0.732446752096798,0.647970968487119,0.812822140290423,-1.00074835005062,3.07242322460048,-1.41552128581013,3.83048032908066,0.59500461910027
137,1.97780181673074,0.579602652715772,1.87471576914117,1.64869836893164,0.765539530683434,0.641495466766094,0.870934160920729,-1.01743297131775,3.12009168258734,-1.41339912733445,3.87073060060786,0.591325740626871
138,2.036102193618,0.581164913837447,1.87507953555058,1.62690688617734,0.837451952484105,0.668249023377969,0.906926874999545,-1.01452644337977,3.16872042482012,-1.41550762839369,3.92454947529197,0.593878102716314
139,2.08837277931335,0.585471560290268,1.93827693607351,1.63076620258717,0.870069256490291,0.660702840358707,0.968483131753796,-1.03357681258441,3.21637319063539,-1.41338619102959,3.96490169589921,0.590258704307988
140,2.13474800536454,0.592266151642598,2.00067191384883,1.63442174709057,0.903498766844951,0.653555095802863,1.0283753208947,-1.05079074318708,3.26404429041561,-1.41137676555833,4.00565771925838,0.586830410135622
141,2.18157109620331,0.597575866658103,2.04449142607695,1.62984422335962,0.957500314047125,0.66347668110401,1.07395359907431,-1.05583462369154,3.31173275612744,-1.40947343775194,4.04679622458419,0.583583129895556
142,2.22819881514277,0.60085892042112,2.10183568951906,1.63150478231075,1.00673284789708,0.669032299845586,1.11745607251116,-1.05892908090166,3.36155579943607,-1.417413618452,4.10923464027586,0.589747214493877
144,2.34874616558749,0.605896374383963,2.14457123045813,1.60427006307805,1.09465734980558,0.670462088263048,1.2222425029705,-1.07862348839578,3.45964948925997,-1.42617031578853,4.20461450250548,0.589096234652412
145,2.40097050988561,0.61214759806733,2.20874586948994,1.60932460374753,1.12890060883319,0.662799055417855,1.28235649456789,-1.09428953362358,3.50714760047281,-1.42348588852999,4.24538568967584,0.58572931887786
146,2.44742997373448,0.620773170615267,2.27206648758087,1.61411226466966,1.16387022378414,0.655540630706887,1.34183086740893,-1.10912841166335,3.55467221141362,-1.4209431990307,4.28653855816361,0.582540176256204
147,2.49155483077416,0.628767671749601,2.32540942328554,1.61330062049331,1.21401336315182,0.663844118822674,1.39759756623757,-1.12147172865839,3.60222192289675,-1.41853476353697,4.32805295519522,0.579519420364972
148,2.54712712595417,0.633447765307701,2.33405295426945,1.58797610079241,1.2720128737435,0.680244328611415,1.43357994936625,-1.12322764280147,3.64979540961358,-1.41625349343732,4.38532650773531,0.584468157271512
149,2.59777540589261,0.639540520454814,2.39836055828403,1.59389096267057,1.31041621356826,0.67551723282206,1.49267292379394,-1.13653858867665,3.69881302810297,-1.41984272103191,4.42966765889953,0.58285052862386
150,2.64327011921337,0.647363370795343,2.46180712080663,1.59949351984156,1.34593940458921,0.66758728834415,1.53901792927102,-1.14295771192479,3.7463553044649,-1.41749239077652,4.47122803941229,0.579813386127615


==> data/trajectory_distributedProjection_downsampled.csv <==
k,target_x,target_y,def1_x,def1_y,def2_x,def2_y,def3_x,def3_y,def4_x,def4_y,def5_x,def5_y
0,-3.6,0,-3.6,1.7,-5.21679607770176,0.525328890437411,-4.5992349288972,-1.37532889043741,-2.6007650711028,-1.37532889043741,-1.98320392229824,0.52532889043741
1,-3.66424779339061,3.3028073102823e-05,-3.59842260913955,1.7,-5.21426167770176,0.525328890437411,-4.5967005288972,-1.37532889043741,-2.60485708074354,-1.39734612364493,-1.95001546161263,0.546990364620182
2,-3.725188949113,0.000190852675186619,-3.59580434657604,1.70018752189826,-5.20932669402176,0.525328890437411,-4.5917655452172,-1.37532889043741,-2.60225149390105,-1.40812301177358,-1.93137250557885,0.555772732439906
3,-3.78454611035869,0.000432965102974709,-3.59008132259639,1.70043706871089,-5.20211787748006,0.525328890437411,-4.58455672867551,-1.37532889043741,-2.59548361194934,-1.41268775368628,-1.91842822108729,0.55899470689256
4,-3.84329383716148,0.000656952599795301,-3.58204188959776,1.7007882598912,-5.19275528645177,0.525328890437411,-4.57519413764721,-1.37532889043741,-2.58584934718951,-1.41414158822793,-1.9077847889456,0.559393490681525
5,-3.90209782795559,0.000688702210805188,-3.57174849811758,1.70121149362034,-5.18135264022977,0.525328890437411,-4.56379149142521,-1.37532889043741,-2.57393961192144,-1.41395436061398,-1.89737685446812,0.558480482361908
6,-3.96143869315524,0.000230426273082646,-3.55936232096452,1.70170716319173,-5.16801765372829,0.525328890437411,-4.5509989149596,-1.37473239404801,-2.56005602762376,-1.41293028126111,-1.88621909389719,0.556962073565821
8,-4.08376736834358,-0.00421384747944441,-3.52871885840342,1.70286922050269,-5.1359533830984,0.525328890437411,-4.52206563480093,-1.37220673708293,-2.52700197704645,-1.40987154418172,-1.85911102783233,0.553709797680714
9,-4.14816659085457,-0.00984542956466937,-3.51064350864339,1.70350614478908,-5.1172688586274,0.524885201899875,-4.50613788028155,-1.37065558452787,-2.50803701053773,-1.40820038323117,-1.84285353266013,0.552211285778267
10,-4.21615336807187,-0.0194142280635536,-3.4908445730515,1.70415624023124,-5.09696665717011,0.523604312745411,-4.48949669892672,-1.369069305037,-2.48754837053604,-1.40656433385304,-1.82492003323303,0.55079189530427
11,-4.21218405954242,-0.00441045989284152,-3.58682503151161,1.85888305403619,-5.08949410703678,0.323743959011848,-4.67590388181432,-1.29659612263201,-2.4126301003689,-1.51481591749274,-1.77308412148367,0.56050123346195
12,-4.18134497276935,0.0157689263125259,-3.62295316129051,1.91168948483935,-5.05265779330898,0.299772078050034,-4.6414429611003,-1.30075321277213,-2.33242323658151,-1.62137360539442,-1.58170170763972,0.618576802088191
13,-4.11394630101201,0.0347778356032302,-3.65215933000197,1.94737705819917,-5.00979356098917,0.277305071511904,-4.79136737873773,-1.19052724670745,-2.30042323892647,-1.63330617009265,-1.54001328473875,0.623950192104262
14,-4.05018380429976,0.056754066035348,-3.61392371737787,1.93431554952626,-4.9780146022041,0.281722482497878,-4.74574118538615,-1.20028477349639,-2.2786119362691,-1.62404763192121,-1.5036184256881,0.62722945528015
15,-3.99330253018747,0.0803190677692779,-3.57517254510031,1.92194368851127,-4.95260626411037,0.294584900837085,-4.69998965504353,-1.20952710287087,-2.25760562178831,-1.61091528237087,-1.49092453990911,0.621849105456453
16,-3.94311457165024,0.105595173830744,-3.53593303471902,1.91022506175787,-4.926005086268,0.306768183487983,-4.65411940550301,-1.21828143725439,-2.23517404071212,-1.59847632087678,-1.47636649129926,0.616752838103447
17,-3.89932689883736,0.13277765356483,-3.49623097048585,1.89912517849706,-4.8982740506157,0.318308188814912,-4.60813670513822,-1.22657354278245,-2.21139244711675,-1.58669413654958,-1.460042707656,0.611925653666681
18,-3.86160703754867,0.16212667618373,-3.4560907752442,1.88861136907241,-4.86947281364584,0.32923888186058,-4.5620474913527,-1.23442782513863,-2.18633212166321,-1.57553405155486,-1.44204641978911,0.607353344568175
19,-3.82233607242828,0.193022026757355,-3.42707807908713,1.88223139365975,-4.839657881988,0.339592434313437,-4.54789743628256,-1.2133167129506,-2.16006058139362,-1.56496321904786,-1.40044938958496,0.610999723987795
21,-3.71758363131405,0.249416376838926,-3.39429335906205,1.87737512414073,-4.7108629268844,0.358977476365756,-4.50387772710892,-1.18270303600576,-2.08730270867408,-1.58187248630565,-1.27595714677955,0.632006479153755
22,-3.66489746907335,0.27572839083355,-3.36815461494002,1.8707965206291,-4.64246579263337,0.377767379060622,-4.4541497138174,-1.19194531925449,-2.05123008412521,-1.58743297934802,-1.2388429522239,0.633080451261152
23,-3.60859678608888,0.302216875382909,-3.32330392271368,1.86190624973997,-4.60480384363677,0.388898815570779,-4.45301409773719,-1.15799354018154,-2.02195433143763,-1.57623388345354,-1.17775228815657,0.642480761909686
24,-3.5534564174156,0.322786771789818,-3.2846117078306,1.85397335658017,-4.52727213310526,0.41859611628045,-4.39990895762244,-1.16946884667505,-1.98147876458004,-1.58906159874524,-1.14594244093486,0.6411614813891
25,-3.49817083530068,0.345122562511358,-3.23790420965714,1.84584356335274,-4.50031899737996,0.424231606755937,-4.37728416852015,-1.15263543739271,-1.95081708156444,-1.57777651174658,-1.08814048879295,0.648962921475711
26,-3.44581439567881,0.361534420296102,-3.19112846738724,1.83814302320771,-4.42705275501629,0.455618626269231,-4.32310876866806,-1.16439365171347,-1.91302505548306,-1.58195819732035,-1.06121077379616,0.645443139640497
27,-3.39137096299496,0.378916409448339,-3.1618777446115,1.83151508008698,-4.40032240245408,0.459299328217311,-4.30020251774984,-1.14772622134184,-1.88090892830778,-1.57104816991693,-1.00468373608973,0.652405809630711
28,-3.3387362186249,0.388672314429038,-3.11404739969602,1.82457108385839,-4.3239229958159,0.493508380932091,-4.24502822905842,-1.15974364227008,-1.83973532852856,-1.58120657033061,-0.971471345972983,0.650771395698428
29,-3.28788238473378,0.399851613408742,-3.06620809699207,1.81799373063066,-4.29756909453947,0.495188503833972,-4.21449510076987,-1.14923054410641,-1.80642009893648,-1.57033622883225,-0.931081887671658,0.651539223991518
30,-3.23891015116651,0.406459118101023,-3.01836030947089,1.81176366165336,-4.23778173700001,0.516327270041246,-4.15877736369499,-1.16116853679269,-1.76494503473043,-1.57931182775685,-0.891771616281698,0.651774793089412
31,-3.18804682500671,0.41336738848108,-2.99595508411253,1.80589232470904,-4.21090729418907,0.516802555598163,-4.12905666657271,-1.14966900331224,-1.73040522779343,-1.56882098309554,-0.846734505231849,0.653905945353513
32,-3.13817771201313,0.413466115591787,-2.94674785567139,1.8003012099644,-4.13964625662133,0.542497692633581,-4.07278127882345,-1.16158384535245,-1.68668914519957,-1.58186831251648,-0.806604286743514,0.654133582821454
33,-3.09135575554954,0.414603569230327,-2.89839471172089,1.79498372290627,-4.11288456717438,0.541591179877623,-4.03684097271264,-1.15471799421033,-1.65131715408726,-1.57096303103071,-0.778736264025275,0.649672348697635
35,-2.99686535642571,0.410160001737948,-2.84079537920689,1.78465305221526,-4.03518624696172,0.550031729607869,-3.94675455121189,-1.15680226177975,-1.56892732483197,-1.57854631465385,-0.693751790706977,0.651122823599388
36,-2.94900634980755,0.402733668371463,-2.78964298318476,1.78018337105829,-3.96926643232214,0.564063520682372,-3.88996711515367,-1.16834046777287,-1.52591264777895,-1.58637519083363,-0.65137980483161,0.651650185794876
37,-2.9053591812711,0.395964904670228,-2.73865703367261,1.77594968906641,-3.94136319759819,0.562018332205438,-3.84573374420115,-1.16758282536453,-1.48796512064936,-1.57807301586799,-0.627927318233848,0.644980421400002
38,-2.86409758624825,0.388280256169454,-2.68782874229469,1.77193954548371,-3.90343558892659,0.56263307823002,-3.7892114067531,-1.17855181760038,-1.44445286252694,-1.58599000030846,-0.584112235326921,0.645812641633149
39,-2.81532082209782,0.37721082021715,-2.69669330492754,1.76696710659963,-3.86355872554061,0.563097301167883,-3.75586229103838,-1.16681226855942,-1.4014122770715,-1.59153834642821,-0.542881143555995,0.645532894403517
40,-2.7688791699928,0.364005977091953,-2.64301189842736,1.76343124337117,-3.81028125843642,0.565186979880296,-3.69901636631733,-1.17782194619458,-1.35894366848609,-1.59459544713938,-0.502478360079563,0.644887838793909
41,-2.72748862468891,0.351033767689126,-2.5896304701904,1.76008207372117,-3.78063484089363,0.563082472757712,-3.64608069552263,-1.18459831292046,-1.31893210361955,-1.58868666074644,-0.476750269764709,0.638575126320686
42,-2.68984313355659,0.337649146643054,-2.53701006461507,1.75688708492393,-3.74839671881849,0.561139139711544,-3.58996243904481,-1.19466888741336,-1.27561369905373,-1.59325622515922,-0.440622902802066,0.636109947113287
43,-2.6400530265176,0.319408736737083,-2.55980784336314,1.7522497045591,-3.69196197098729,0.55831953159943,-3.55957485289706,-1.17734629951943,-1.22904403270093,-1.6084530165599,-0.390561760228165,0.638812998673891
44,-2.59418238445475,0.300260063297167,-2.50321638923357,1.74949092015838,-3.64934119761284,0.555128230174435,-3.50295530490987,-1.1877997803199,-1.1865617529547,-1.60874333343619,-0.355829661061519,0.635633170240731
45,-2.55404976862075,0.280923729774747,-2.44707856388204,1.74687779957401,-3.61805481528154,0.55355482503632,-3.4467908690564,-1.1977013173341,-1.14590613131181,-1.60139349877329,-0.327707022054818,0.629809104267116
46,-2.51768341754755,0.260436594289901,-2.39981045755491,1.74399322416565,-3.58588595393733,0.552064495689497,-3.39105751541599,-1.20708005319396,-1.10193489603001,-1.60641416023993,-0.297457020144575,0.624711864513906
47,-2.47000338132306,0.236767120608277,-2.40383308611356,1.74031070396852,-3.52102255770287,0.53712402118391,-3.35671741659992,-1.19034115006795,-1.05454159020894,-1.62497478336487,-0.240213512495117,0.630002451550893
49,-2.38706272799668,0.185773409379681,-2.30071812001646,1.73564934797646,-3.44812556230607,0.531730423298243,-3.24504970923703,-1.20936013922885,-0.967283943255711,-1.63033326304029,-0.178538492248428,0.619815520390414
50,-2.34271960962185,0.159154333359926,-2.26856233293635,1.73337901157526,-3.38288244738298,0.504733891420461,-3.19423006820818,-1.21189717417091,-0.92060084657304,-1.64811931290002,-0.128542575110974,0.62221834645712
51,-2.30043921595392,0.130613617136613,-2.22080297637448,1.73147485869928,-3.34856543980059,0.503981621259943,-3.14315098246049,-1.21462791442023,-0.875638405230103,-1.65784502786279,-0.0895354015468013,0.620195502391386
52,-2.25280364019231,0.103933642637684,-2.18986004517935,1.73024398575341,-3.27938155639047,0.462396906765469,-3.08824341483235,-1.22311292595394,-0.829659069389706,-1.67463001703627,-0.0430034926720183,0.6211649074934
53,-2.20882567724905,0.0755331361554838,-2.12999223479388,1.72864710330563,-3.24735384311571,0.465719715503347,-3.03821071471471,-1.2239502966003,-0.786261591716992,-1.67624571747316,-0.00163231689258166,0.62002483007418
54,-2.15908777849495,0.0503756480823731,-2.10076691988185,1.72881876216008,-3.18149518154082,0.417600316940262,-2.98377519322355,-1.2319430863549,-0.740524601899281,-1.69634522192509,0.0386322201239715,0.618373309683942
55,-2.11379982806411,0.0240298546734082,-2.04053442651209,1.72729713151803,-3.14956706885812,0.423288385620912,-2.92967946726711,-1.23951385681046,-0.698532733003597,-1.68682994264518,0.0888175537247763,0.620922384644112
56,-2.06447579629335,0.0011099366982,-2.00074652337353,1.72767773686978,-3.09002148028188,0.377941569376796,-2.87590559564118,-1.24668489058596,-0.653297167283468,-1.71065369381017,0.121341219790761,0.615875048149998
57,-2.01812598184931,-0.0228766253764004,-1.94249270546982,1.72639118236906,-3.05785437902565,0.385723619928796,-2.82521827301827,-1.24832551544296,-0.611345001726296,-1.69732393472054,0.180573119282437,0.622417491361176
58,-1.96600950133113,-0.0413623040035239,-1.90310966797808,1.72777807711105,-2.9959058868169,0.328638406645237,-2.77189115244867,-1.25503129364267,-0.566894962575642,-1.72469276035256,0.213320891486977,0.617291213232402
59,-1.91768495176358,-0.0607621357171467,-1.84317587750884,1.72631139463959,-2.96363928889562,0.339023664189464,-2.72016776374709,-1.25874940607479,-0.524753704305876,-1.70624634802104,0.271501703510025,0.623530298254153
60,-1.86806821051826,-0.0770539683944887,-1.78501761804656,1.72512073437913,-2.9117416789486,0.30533850471449,-2.66731851006702,-1.26490480284914,-0.481553861789002,-1.72515546469853,0.304517246467349,0.618345263921429
62,-1.77078072941086,-0.104670235901957,-1.68652799559291,1.72639241419286,-2.81791214335145,0.258340819206968,-2.56240257138983,-1.27619876190161,-0.396200372395795,-1.7292237274391,0.391754867579086,0.617486255176944
63,-1.71963573903956,-0.116292079681388,-1.63961346771436,1.72767188407072,-2.78490601508514,0.272437789367935,-2.5202967215587,-1.25977741180129,-0.352934188487525,-1.71053808004541,0.451754254830709,0.624772693181925
64,-1.66816439242237,-0.125077210450802,-1.58092027661904,1.72621080859179,-2.73458870105342,0.246885786557984,-2.46786305890617,-1.26587852987328,-0.310536582070318,-1.7233902595323,0.485390063078301,0.619522060397015
65,-1.62190420627828,-0.134971623313033,-1.52279168601356,1.72482687789814,-2.70091325054045,0.261587582442818,-2.4156634936417,-1.27165750891106,-0.266724646291233,-1.70501261924409,0.529675427037884,0.619307675073505
66,-1.57550930280196,-0.141868965451744,-1.46857429876451,1.72447940690807,-2.65064313547678,0.237251444603098,-2.36368566542319,-1.27713135785565,-0.22397064082534,-1.70990471757139,0.564265797392936,0.614345595244719
67,-1.52711312239908,-0.149892353809665,-1.43262658417097,1.72960231991718,-2.61633121082626,0.25246193374315,-2.32270328376114,-1.25706034969307,-0.180159049077885,-1.70002109050268,0.625606406904833,0.622335718677729
68,-1.47492771567226,-0.151160443928128,-1.37472470052674,1.72803931742555,-2.55359594701006,0.19855464097953,-2.27056495462432,-1.26330492864437,-0.13800793128374,-1.71562274675932,0.660744038533933,0.617479397766918
69,-1.42419734568293,-0.153496117129574,-1.32722943843802,1.72952363285154,-2.51933931391058,0.215808321350906,-2.2254393988194,-1.2523393629787,-0.0931679082661865,-1.69765523114552,0.714657466963786,0.621852499787643
70,-1.3773348761349,-0.155852784772515,-1.26982372408849,1.72796478503698,-2.47881501467507,0.220539282267578,-2.17336780280751,-1.25883321002852,-0.0492710597917107,-1.69333967422816,0.749618385610751,0.616756053213951
71,-1.33549503530711,-0.159051218970254,-1.21559284323907,1.7273373217817,-2.44343801480288,0.236632173578945,-2.12151118706504,-1.26498418195411,-0.00404754358893598,-1.67654870484401,0.793132009170526,0.615852663584393
72,-1.28310900218851,-0.156717294014121,-1.18494266713329,1.73463243380411,-2.38087200658694,0.192343271348294,-2.08210416836928,-1.24097844116207,0.0385341159474844,-1.69442122561009,0.843668959905449,0.618377948581727
73,-1.2355728441347,-0.154995609702065,-1.12744649430866,1.73280384129925,-2.3455975975418,0.2099249120362,-2.02999747252515,-1.24807214488381,0.0841903188712297,-1.67757315031297,0.894745977511759,0.62117533305557
74,-1.19251064056288,-0.153598051496244,-1.07045171940916,1.73107179847865,-2.30620093328799,0.219913356261648,-1.9781076102216,-1.25479130104904,0.129026551779928,-1.67213611226407,0.930335822801792,0.616114640885331
76,-1.09353092942066,-0.147836030722341,-0.981029588397451,1.73545834290026,-2.21788018074678,0.222110922064234,-1.89338652689825,-1.22314670581467,0.219070142290077,-1.66427266712129,1.02701211208134,0.618638095444748
77,-1.04911206804511,-0.145093649800292,-0.932391911462995,1.73611469421065,-2.17759973450177,0.231746326176967,-1.84359964181745,-1.22479077549249,0.265331643022933,-1.64901643571238,1.08061900387572,0.622500104675815
78,-0.9992039242034,-0.140316967163646,-0.897463537474441,1.74094984411911,-2.12274078560588,0.214826983187246,-1.80253351930275,-1.20526351895849,0.309745821104102,-1.65926619988694,1.12165363999632,0.619953481572925
79,-0.953392824403666,-0.135552457574156,-0.839939862695791,1.73878769234962,-2.08588930502854,0.231221483890055,-1.74998175372934,-1.21424297057258,0.356288445995577,-1.64427430994801,1.18143799588746,0.62685608131225
80,-0.904853425132359,-0.130283642917537,-0.801505205132928,1.74210487557383,-2.03711614994063,0.227532241092363,-1.70914248621156,-1.19483167033477,0.401666997539465,-1.64672027063349,1.21709690260725,0.621495445634058
81,-0.859614846572301,-0.124295873871582,-0.743979330301909,1.73988173814353,-1.99647862258453,0.238010274031739,-1.65645296718536,-1.20436192355619,0.448424984315154,-1.63239080575914,1.27857288207666,0.629149228131287
82,-0.809030496482175,-0.119058869678679,-0.714463008535672,1.74533901316131,-1.95028993390428,0.239806723598837,-1.62311622622035,-1.16817152580889,0.494084388342841,-1.63692427494953,1.31417186680567,0.62366751430105
83,-0.760415437193511,-0.111767963945327,-0.656464161684989,1.74294511326639,-1.90136105895978,0.237893723850834,-1.56990009372169,-1.17910943466128,0.541031536884111,-1.62311203864729,1.37646856231191,0.631628032115236
84,-0.713574832846368,-0.105453390064818,-0.614752491612374,1.74451301939181,-1.86352642794935,0.253070300646605,-1.52639856530787,-1.16628618719019,0.588034275982403,-1.61002908842181,1.41196745512449,0.626015437434647
85,-0.668186153772341,-0.0968547870445254,-0.55694956005524,1.74216273196793,-1.81021834314884,0.245943055493921,-1.47322032530539,-1.17732364192165,0.634708032402062,-1.6048109677614,1.4656015462145,0.629519942186344
86,-0.617213255451502,-0.0907853941215696,-0.527585290155004,1.74640668038828,-1.77212724753323,0.260694627578938,-1.44745081733215,-1.12542403360891,0.681633132780871,-1.59742667616466,1.50537160695908,0.62599004831975
87,-0.566718438553894,-0.0816019611205513,-0.46931598683482,1.74395640766378,-1.71177098078797,0.245607346180895,-1.39337221842278,-1.13861901004945,0.728413392839842,-1.59477515296866,1.56038667322534,0.630093274311232
88,-0.519595128289964,-0.0729763676395749,-0.420043984897417,1.74329538908738,-1.67380910590502,0.260376643717639,-1.34645654919595,-1.13406923435807,0.77565996994367,-1.58318839030701,1.59631228978169,0.624561714842694
90,-0.427523367184183,-0.0567692421328918,-0.336626912561694,1.74505786580336,-1.5888310892737,0.278850487036956,-1.26872094147484,-1.09297965937978,0.87011992715001,-1.57213717453775,1.68962591474145,0.624192427306124
91,-0.378872423315805,-0.0471879403647339,-0.278302611578437,1.74267881048894,-1.53140572554789,0.271073245703014,-1.21394168001074,-1.10788769877962,0.917356882443954,-1.56980248156096,1.74055373171299,0.626077535914805
92,-0.330231145794875,-0.0386803978701306,-0.237829099464326,1.74320287886311,-1.49282953614161,0.28449794374499,-1.17411846536421,-1.08719086859952,0.964764843296685,-1.55953427594964,1.77835124750477,0.621381979981986
93,-0.285845150352999,-0.0288089182872856,-0.17965252301261,1.74092176685914,-1.44647830514705,0.289758957834241,-1.11926541463875,-1.10240455615256,1.01220406381639,-1.54980823159459,1.82729495186619,0.622227428525198
94,-0.236384642290578,-0.0210462881392298,-0.150079792370838,1.74289789487414,-1.40731748353794,0.302197050275688,-1.09141053681111,-1.05686385600727,1.05967289349266,-1.54059572238149,1.8701271978446,0.619992528341331
95,-0.187621870519242,-0.0106512968859287,-0.0914675793336582,1.74063288602479,-1.34347448376408,0.290757961721363,-1.03585566471326,-1.07367880982518,1.1073292331704,-1.54422798888426,1.92462608391056,0.623510640684052
96,-0.136732186496748,-0.00190388373211661,-0.0539053739615828,1.74087044528784,-1.30468346392399,0.303143306757571,-1.00200048304992,-1.04013635254946,1.15484425390478,-1.53531011648626,1.96159505958274,0.61832664427103
97,-0.0908108381030534,0.00817565910310768,0.00469762978358874,1.73871248577664,-1.25976942947724,0.310076803388467,-0.946097661790657,-1.05783451854995,1.20238488154438,-1.52686310775088,2.00848821562996,0.618044091983853
98,-0.0437007896837239,0.0170676460754079,0.045139213140419,1.73838989152177,-1.22032923650349,0.321442113584651,-0.909518490476168,-1.03124298009648,1.24994976404461,-1.51886210107673,2.04609807074735,0.613148729342201
99,0.00120407012432157,0.0280951441603984,0.103581462686605,1.73636290524942,-1.16350144421102,0.318888771249189,-0.853429918424799,-1.04941071616248,1.29775705848242,-1.51680006434073,2.10230235011915,0.617388474986607
100,0.0551299983096156,0.0359587214284236,0.120073915618823,1.73805302736207,-1.12407540085933,0.329788809542327,-0.834702455379633,-0.986461055070171,1.34535509004033,-1.50933038635864,2.14604838368894,0.61547848900181
101,0.106508569174996,0.0461870773275955,0.179628412874149,1.73604382751736,-1.05992749342384,0.322910416583584,-0.77749536998136,-1.00699327677756,1.39316540473126,-1.50617203645589,2.19633862555727,0.616759193083536
103,0.195373934413429,0.0684159865058113,0.296939387109186,1.73233808375563,-0.981401396049592,0.343721497104399,-0.673051594786539,-1.02431584165273,1.48844352098094,-1.49271976999253,2.27253356376034,0.607359046179034
104,0.248542745923211,0.0772817845418412,0.31348330136651,1.73278536831744,-0.936277213982372,0.350304971539395,-0.657856535189215,-0.95738223693897,1.53619861511184,-1.48764764874406,2.33182998360324,0.612950863732805
105,0.29897029604367,0.0880816431087867,0.372963383054358,1.73105430087028,-0.867235072960346,0.34359685817506,-0.599849314376997,-0.979449820243688,1.58478230782988,-1.49351154582075,2.37165494878582,0.609074221156291
106,0.349386493250743,0.0984183715954569,0.42618742375578,1.72943764860097,-0.828245494010693,0.353192309478512,-0.560684312392063,-0.958267479287393,1.63243180622223,-1.48727150161651,2.41592414197546,0.607354571851596
107,0.393166704035324,0.110421651010282,0.484785527781475,1.72788334075484,-0.788780164829581,0.362281120953142,-0.502738984943534,-0.980288321796114,1.68009981109947,-1.48136093174625,2.45483098018181,0.603023615872927
108,0.44427902235093,0.120545634395822,0.511110777184005,1.7266979489846,-0.748864205029233,0.370890043181911,-0.477605901063345,-0.932682899734464,1.72778534531919,-1.47576243996514,2.50916809189011,0.606130952838797
109,0.492143556080635,0.132614998242558,0.57029372814869,1.72528829727822,-0.678874180327631,0.367288771855088,-0.418978313732973,-0.95605460804358,1.77607689938041,-1.47629079304711,2.55031508231691,0.602871810235562
110,0.546553011203756,0.142715485393695,0.602808652477827,1.72337146525556,-0.639692456508985,0.375633290116235,-0.394144679922129,-0.906871859343406,1.8237636433389,-1.47096000458932,2.60158469651938,0.604471520981895
111,0.594973371876526,0.154798963289654,0.662218755626998,1.72213745189006,-0.589681743253593,0.380265986220485,-0.334855045068013,-0.931606390585169,1.87146692721638,-1.4659106817621,2.64082625744581,0.600292790089146
112,0.642825874144101,0.166885564740344,0.718027146837846,1.72082006022212,-0.550140580112456,0.387925307563138,-0.296403372011789,-0.910544557991022,1.91918587770512,-1.46112796318016,2.68054067865642,0.596339698274413
113,0.685929630331893,0.181269029717435,0.775713064764913,1.71968764336443,-0.500125753974578,0.392800576020556,-0.237205678215339,-0.935085170744191,1.96691966760807,-1.45659777213934,2.72968262180696,0.596893002769848
114,0.745206740259087,0.191565939409703,0.768283441314484,1.71617935476655,-0.458702873022287,0.399503110001851,-0.230682150819554,-0.855427506874956,2.01466751340413,-1.45230677518548,2.79134534554296,0.60333793064342
115,0.800813275823834,0.203234493021139,0.82909407561308,1.71532508483488,-0.377675354312422,0.399682501622345,-0.169885737502054,-0.882878299927053,2.06276479673252,-1.45074856597123,2.83070514420095,0.599219053320543
117,0.895871414558977,0.232362432267956,0.948721853736096,1.71374947976082,-0.300203301504843,0.412600478252622,-0.0580096910800296,-0.915793792113712,2.15828972467586,-1.4429945062231,2.91076926191058,0.591622246071776
118,0.943705913723845,0.247419186295696,0.997145512873163,1.71186869184477,-0.26074020008804,0.418552538415978,-0.036267004720077,-0.868628893121633,2.20607083145874,-1.43942176170962,2.95142667778436,0.588121956894282
119,0.991838243889744,0.262978404744849,1.04709399632711,1.71021218505622,-0.178014770873168,0.425222053701791,0.0244018888833707,-0.895382652979906,2.25517102226512,-1.44406589550573,3.01344722051922,0.594715273403937
120,1.05182942701252,0.275590811615296,1.05824617198238,1.70396790247055,-0.139934423873718,0.430507694681432,0.0328791394624391,-0.825126978946854,2.3029055965353,-1.44043658163812,3.06476651459443,0.596221737679416
121,1.10700506311346,0.289194175867219,1.11895317410171,1.7037583972201,-0.0681479811100149,0.439223324850312,0.0949659166530499,-0.854177639873556,2.350654185284,-1.43699889554272,3.1048960755265,0.592478595345038
122,1.15792891620078,0.304844499138665,1.17898924650914,1.70355995384688,-0.0307998006100591,0.443769698713311,0.145027521453697,-0.858648587593123,2.39841604854678,-1.43374271927316,3.14544119564135,0.588933090925915
123,1.20208183582862,0.323726361494069,1.23838981429345,1.70337198828377,0.00711079595949903,0.448076024036343,0.20626166407517,-0.885929307583301,2.44619048542928,-1.43065846911064,3.18637993341414,0.585574789140122
124,1.25817103552479,0.339410343107241,1.2552917108089,1.69618221983857,0.0629191294152204,0.456809689531864,0.215059676230894,-0.824254401254488,2.49397683204439,-1.42773706735669,3.24147713861567,0.588870113406133
125,1.31109375812143,0.354787159684238,1.31573230847819,1.6963837986311,0.138964330771158,0.472354763195972,0.277664921080131,-0.853351134283347,2.54291221739493,-1.43086018007064,3.29057413010789,0.589365040371135
126,1.36395577680521,0.370979830880107,1.37551604259054,1.69657473406337,0.175514581203788,0.47515179711432,0.306026460468472,-0.821708119740305,2.59066045656225,-1.42792812797801,3.33145304894085,0.585983931654634
127,1.41288674336163,0.387963576352009,1.43467759554176,1.69675558810483,0.239595204255867,0.488703848862826,0.368897459109965,-0.850939296433112,2.63842198870153,-1.42515088823586,3.38350876947635,0.587864758760511
128,1.47318490037407,0.403710017180931,1.43520490918672,1.68511206727339,0.275900944568504,0.490637651057964,0.386420660511333,-0.805078552102253,2.68619611194387,-1.42252028675211,3.43897603759885,0.591292326839593
129,1.53066947991024,0.41651334514478,1.49628368998166,1.68589815012136,0.36684685882822,0.51998453210033,0.450115645390562,-0.835187769966349,2.733982161479,-1.42002858102669,3.48552042519851,0.590606733792091
131,1.63331151327553,0.449768478271621,1.61640603424188,1.68734799176738,0.43686274625483,0.520533997124779,0.554531654364251,-0.856300012789401,2.82958755384324,-1.41543290928587,3.56735134098778,0.583895377716655
132,1.68422943204403,0.467454626421539,1.66240627015868,1.68446499161759,0.486270049787439,0.52930724737518,0.579534396725769,-0.828873962914294,2.87740573524609,-1.41331541709068,3.61460021042513,0.583531463967908
133,1.73472614883385,0.480523834507864,1.72148889964804,1.68524674984319,0.572568208014764,0.563994386098129,0.643170576332876,-0.857726783087515,2.9274388576977,-1.42108797197765,3.67879003232668,0.591101510356283
134,1.80090349249717,0.492204272358969,1.69873547020687,1.66426877009469,0.606499373728932,0.561952847927243,0.653487644326159,-0.812348771398452,2.97515929025703,-1.41867189247232,3.72743124753399,0.591330853454733
135,1.86466779152801,0.499420341973845,1.76110623737995,1.66615537903369,0.691144104266022,0.596689871327416,0.718287892459966,-0.842074121683709,3.02289448397724,-1.41638338196488,3.77855897771603,0.592908122232989
136,1.92200151734589,0.510061484421292,1.82271822804629,1.66794237502071,0.723883262658123,0.592922011536424,0.782201087492307,-0.870229973473904,3.07064365946901,-1.41421570481223,3.81901629659528,0.589339938794182
137,1.97311052352265,0.524085325818836,1.88361150560544,1.66963501761961,0.757428193487121,0.589353094742396,0.845274065826941,-0.896899196289577,3.11840607849482,-1.41216248101324,3.8598718690377,0.585960155440945
138,2.01813727205787,0.541444885702252,1.94382401810948,1.6712382886893,0.791736351968348,0.585972616755093,0.907551190905506,-0.922160284140583,3.16618104179606,-1.41021766743083,3.90110466725516,0.582758824648758
139,2.06279416386251,0.555545005760494,2.00268975414524,1.67249505002298,0.857969909706653,0.609889824311769,0.938544321348437,-0.913287627971353,3.213967887035,-1.40837554000558,3.94269477372674,0.579726524122399
140,2.12911537935107,0.565686731425072,1.95792661824218,1.63779818287206,0.911378137534252,0.622426044564658,0.975941445958589,-0.910595871207365,3.26532661875989,-1.42184172703036,4.01203695368367,0.589747276680928
141,2.19083956910896,0.576135481612099,2.021818492799,1.64108243881642,0.964035432543338,0.634451904815064,1.0389225333662,-0.935133774622711,3.31294737753514,-1.41938584925826,4.05283863543182,0.58634598588727
142,2.24680264710498,0.590054673223525,2.08487127637921,1.64419328604691,0.997572328802396,0.628690209655924,1.1011126193587,-0.958376076737727,3.36058816024706,-1.41705964183251,4.09402038838367,0.583124283247518
144,2.34485568464825,0.623080595461124,2.20863444737271,1.64993089485093,1.08786958008549,0.640451641327395,1.20703962540925,-0.988143800285727,3.455925624249,-1.41276921314316,4.17744489643796,0.577182214074662
145,2.40598445648539,0.635857464444262,2.20908342348415,1.62269642175697,1.14392612315178,0.657913207102598,1.24115189455755,-0.988043283971276,3.50408402027681,-1.41272095668383,4.23719724260789,0.582975372292119
146,2.46458838701004,0.647780240202558,2.27238621872419,1.62677805068821,1.19821581108388,0.673531036106486,1.30280187027914,-1.00849196399269,3.55177268164822,-1.41075609428404,4.29134014920769,0.586245659831184
147,2.51880718585252,0.662614276040195,2.33488102637555,1.63064416961187,1.232059983356,0.665705962815159,1.35125986257788,-1.01936372298534,3.59947548830296,-1.40888553792094,4.33260102223218,0.583029254407192
148,2.57104038644083,0.673889010976153,2.39661050818292,1.63430615745636,1.29855502038893,0.697033408943503,1.40885941360127,-1.03606147519691,3.64719398676634,-1.40711374693381,4.37851346235811,0.582151447710363
149,2.62989059893324,0.687162654815911,2.4193146953644,1.615132078747,1.33217008240975,0.687967410366381,1.4475373811481,-1.04125619882692,3.69492734851085,-1.4054355065108,4.43107160254514,0.584556301056892
150,2.69038288571696,0.690862338905614,2.48165487944916,1.61961310498916,1.42145422249706,0.749331530118289,1.50842780317771,-1.05889523694396,3.74363697973592,-1.40777339692545,4.49525984357537,0.593061726345039


==> data/violation_timeseries_downsampled.csv <==
k,centralized_violation,active_violation,projection_violation,active_direction_gap,projection_direction_gap,active_field_disagreement,projection_field_disagreement
0,0,0,0,0.000729227855414294,4.18523438128204e-10,0.344497512775703,0.344497512775703
1,0,0,0,0.000595065601844968,3.94619849788391e-05,0.184097437143649,0.184097437143649
2,0,0,0,0,0.0020602839888868,0.0979619109954713,0.0979619109954713
3,0,0,0,0,9.22871798048064e-06,0.0522438196373199,0.0522438196373199
4,0,0,0,0,2.29249641492402e-07,0.0281622967783786,0.0281622967783786
5,0,0,0,0,1.27484304446313e-07,0.0166791694476296,0.0166791694476296
6,0,0,0,0,0,0.0129890744949633,0.0129890744949633
8,0,0,0,0,0,0.0153699196956794,0.0153699196956794
9,5.1517755070008e-06,0,0,0,0,0.0180709439655457,0.0180709439655457
10,0.000473794531364264,0,0,0,0,0.021621650072735,0.021621650072735
11,4.91875144751587e-05,6.1257696824643e-05,5.55381805498709e-05,0,0,0.0359539957237795,0.0365957646605014
12,1.66912289397772e-05,0,0,0,0,0.0201584552668412,0.0211722927040389
13,2.49321215393521e-05,0,0,0,0,0.0338256931374328,0.0334088602062699
14,3.42390135766179e-05,0,0,0,0,0.0140708183457106,0.0142936514991608
15,4.02638711870083e-05,0,0,0,0,0.00933223285506598,0.00932352879165247
16,4.39489193861998e-05,0,0,0,0,0.00696111343768749,0.0070946270588704
17,4.59627113075058e-05,0,0,0,0,0.00624726134032504,0.00640746667974631
18,4.68102390526272e-05,9.21137712145635e-07,4.11503575286635e-07,0,0,0.00625488040668222,0.00644886338244278
19,4.70038257121515e-05,7.27634225418429e-06,2.86807770228003e-06,0,0,0.00641654476495187,0.00644726865751793
20,4.69254601883877e-05,8.4864002399279e-06,8.33127695096603e-06,0,0,0.0064160755757935,0.00547768730783716
21,4.67804422102235e-05,6.34900685191559e-06,1.85974097892221e-05,0,0,0.00758611073068519,0.00627010196469271
23,4.6550135018476e-05,9.6830663685718e-07,2.61957219322776e-06,0,0,0.00791148820998411,0.00708831455458182
24,4.64764868074569e-05,6.29272081632972e-07,1.26562601092664e-06,0,0,0.00513942570834036,0.00538720143714714
25,4.64168306741225e-05,8.72762555567089e-07,4.05761754530542e-06,0,0,0.00700716856555296,0.0066877412799189
26,4.63617005703817e-05,7.5069271136488e-07,2.25131132468508e-06,0,0,0.00666995493399791,0.00559140760033823
27,4.63058554068284e-05,2.48040412533711e-07,1.47636197621923e-07,0,0,0.00694488134740923,0.0067843159456754
28,4.62478640587043e-05,3.17373291748603e-06,2.34879453894803e-06,0,0,0.00606214970551858,0.00703020566422485
29,4.6188795549553e-05,7.32167053408728e-06,8.60662719647794e-06,0,0,0.0054320028326935,0.00539017770656265
30,4.61308723861636e-05,5.86943691104493e-06,7.36532905220903e-06,0,0,0.00522995679218666,0.00491412512080834
31,4.60764604699168e-05,1.02136631682719e-06,1.0095672621974e-06,0,0,0.00591750538684837,0.00580330448579778
32,4.60274732364101e-05,8.96832558078129e-06,6.31496282471001e-06,0,0,0.00597584429318488,0.00689834011890646
33,4.59851230892194e-05,2.19771595076672e-05,1.82056640538183e-05,0,0,0.00400501403603849,0.00420215893930725
34,4.59499080693035e-05,4.45933850088257e-06,5.4406217099641e-06,0,0,0.00395356845204882,0.00391949517573945
35,4.59217283775554e-05,0,0,0,0,0.00692202425599692,0.00627848394297838
36,4.59000537893394e-05,4.76432995646545e-08,2.48186158142293e-06,0,0,0.00608976150849508,0.00608664873058419
38,4.58729302336321e-05,1.49686520374365e-06,7.97352484294462e-07,0,0,0.00221523412938497,0.00295560209107226
39,4.58656439689492e-05,0,0,0,0,0.0067792777955182,0.00766749269772207
40,4.58613667877861e-05,5.90466218528024e-06,1.27078549072634e-07,0,0,0.0042371221057898,0.00486840137117529
41,4.58593328262615e-05,3.47098541772461e-05,3.89648297880095e-05,0,0,0.0025836518512371,0.00307945322566704
42,4.58588952066183e-05,1.39470641772137e-05,0,0,0,0.0030702950981637,0.00325334868944248
43,4.58595286508473e-05,1.55513629626492e-05,0,0,0,0.0044730026894163,0.00870484982998534
44,4.58608219959462e-05,7.20066596909254e-06,0,0,0,0.00369474231468452,0.00452845651046741
45,4.58624651368838e-05,5.79905896302475e-06,2.93529489857149e-05,0,0,0.00544551237907842,0.0041635588359562
46,4.58642336027514e-05,1.80589370728318e-06,3.93015132491383e-07,0,0,0.00493459671046431,0.00430442819245053
47,4.5865972869439e-05,3.5326296933748e-06,4.89829288636061e-08,0,0,0.00606987740885404,0.00598137338007332
48,4.58675836696061e-05,1.985207523037e-06,1.69126394578676e-05,0,0,0.0047144816330061,0.00454369773467342
49,4.58690089657838e-05,2.47869572803934e-06,1.40597229153278e-05,0,0,0.00655634559199247,0.00530852590885893
50,4.58702228548269e-05,2.31616009500793e-06,3.41381673199507e-05,0,0,0.00486903866430652,0.0030969745416573
51,4.58712214238381e-05,1.58462568608266e-06,1.2218936232658e-05,0,0,0.00691257172002007,0.00573690260162445
53,4.58726246442996e-05,3.2894062201388e-07,4.79416833234922e-06,0,0,0.00718181745477804,0.00643467666341342
54,4.5873073523447e-05,5.59478379242652e-06,1.64027619986785e-05,0,0,0.0040573885210337,0.00329427360030064
55,4.58733881603939e-05,1.25080989635776e-06,6.13221411763617e-06,0,0,0.00675298043334878,0.00636707357520057
56,4.58735941149179e-05,2.06057204710804e-06,1.89458689774169e-05,0,0,0.00544455904016479,0.00360213797531251
57,4.58737150329739e-05,0,5.67157113146374e-07,0,0,0.00725661761243706,0.00666207896361533
58,4.58737718453981e-05,9.1318923820295e-07,1.66282440551826e-06,0,0,0.00516188406485804,0.00605729585081056
59,4.58737824008374e-05,7.24847523542751e-07,4.23917695671391e-07,0,0,0.00605039190631747,0.00621573469533712
60,4.58737614095903e-05,1.24191660519951e-05,1.44811176791216e-05,0,0,0.00502729865292901,0.0036051441659387
61,4.58737205968769e-05,1.30899248903881e-08,2.39509877526938e-06,0,0,0.00598098739735346,0.00549720010514872
62,4.58736689865314e-05,0,0,0,0,0.00792208016512544,0.00756181783475897
63,4.58736132538395e-05,0,0,0,0,0.00619616443138858,0.00678085493351434
64,4.5873558103534e-05,5.84896885095828e-06,0,0,0,0.00382448774138227,0.00420758805189565
65,4.58735066413035e-05,9.07546696189555e-06,5.18086493453581e-06,0,0,0.00404933433210321,0.00410245921825608
66,4.58734607184063e-05,2.36999384495653e-06,8.40225016540104e-06,0,0,0.00481985722998503,0.00314143524696675
68,4.58733884141509e-05,0,0,0,0,0.00692744706465606,0.0085980899017856
69,4.58733619924126e-05,5.57797831661055e-06,0,0,0,0.00348178967371954,0.00497393513426537
70,4.58733414175277e-05,1.16642781601024e-05,2.02809447470804e-05,0,0,0.00138836584466994,0.00135025464989842
71,4.58733259687968e-05,9.97565738071162e-06,0,0,0,0.00271823999408547,0.00295640556551078
72,4.58733148582678e-05,7.86127135934162e-06,4.24774483086658e-09,0,0,0.00309390603262922,0.00641715611490797
73,4.58733073006242e-05,0,2.27661816320757e-05,0,0,0.00497986804230463,0.00217922228723947
74,4.58733025595053e-05,0,1.68547034694238e-09,0,0,0.00589892908858853,0.0014455582341297
75,4.58732999754847e-05,7.00853878990682e-08,1.13211699027257e-06,0,0,0.00408723663205709,0.00509221927098525
76,4.58732989800565e-05,7.68324934913125e-06,1.82128652074731e-05,0,0,0.00259717406055403,0.00218964415423863
77,4.58732990994635e-05,3.12106919263966e-06,3.17906500404828e-06,0,0,0.00362154545327631,0.00163002099246125
78,4.58732999515245e-05,0,1.14647786232927e-05,0,0,0.00592787408552539,0.00340585823070934
79,4.58733012380546e-05,0,5.02961170528118e-06,0,0,0.00705111114661384,0.00211799528140072
80,4.5873302734647e-05,0,1.87172219815621e-05,0,0,0.00444922739546773,0.002689851989521
81,4.5873304279599e-05,1.93493563506836e-05,1.44878226209465e-06,0,0,0.00172493678088389,0.00244488219228432
83,4.58733071141159e-05,0,1.74920408571312e-07,0,0,0.00529206882550924,0.0031790287868703
84,4.58733082959864e-05,2.96966464546331e-06,5.12563271695841e-06,0,0,0.00233074757243829,0.00254837649457475
85,4.58733092931984e-05,1.49707767946633e-05,0,0,0,0.00147661248881479,0.0041576104072095
86,4.58733101070273e-05,1.25926214075294e-07,0,0,0,0.00385159501284262,0.00726175556786378
87,4.58733107494381e-05,0,0,0,0,0.00619367169327971,0.00556064728438254
88,4.58733112388147e-05,0,3.21371877670905e-06,0,0,0.00603564359707767,0.00202157647411934
89,4.58733115966778e-05,7.25111650538365e-07,0,0,0,0.00297300954954989,0.00308483910538523
90,4.58733118453454e-05,7.31823019875458e-09,0,0,0,0.00324226647163966,0.00639192693138348
91,4.58733120062903e-05,0,0,0,0,0.00566932616852994,0.00487798515395584
92,4.58733120990962e-05,0,4.24326199791483e-08,0,0,0.00639114909856414,0.0035517840735581
93,4.58733121409348e-05,0,0,0,0,0.00626570863573129,0.00378324259449484
94,4.58733121463098e-05,0,0,0,0,0.00392096036877878,0.00605291579628305
95,4.58733121270809e-05,2.0025265038357e-05,0,0,0,0.00173573015929538,0.00577953069284123
96,4.58733120926745e-05,0,0,0,0,0.004479708069537,0.00532885499068825
98,4.58733120050029e-05,0,1.29693714249222e-06,0,0,0.00612683296569209,0.00359737132228544
99,4.58733119606558e-05,2.86623832887136e-07,0,0,0,0.00200151888908075,0.0051023446869725
100,4.58733119196022e-05,0,0,0,0,0.00412766936506929,0.00900923892822056
101,4.58733118831866e-05,0,0,0,0,0.00775868327018638,0.00581486121847362
102,4.58733118520739e-05,0,4.37983711901542e-07,0,0,0.0060780712673101,0.00161752034077491
103,4.58733118263631e-05,0,0,0,0,0.00383372378045315,0.00421269573336004
104,4.58733118057837e-05,0,0,0,0,0.00464082748496765,0.00836167546572598
105,4.58733117899025e-05,0,0,0,0,0.00640150685113966,0.00652473823917454
106,4.58733117780818e-05,0,0,0,0,0.00619606617987047,0.00359044308937835
107,4.5873311769696e-05,0,0,0,0,0.00659331683308114,0.00442642579511403
108,4.58733117640654e-05,0,0,0,0,0.00505984182929731,0.00607097825641814
109,4.58733117606335e-05,3.69816797622768e-06,0,0,0,0.00357693791499208,0.00631325849741314
110,4.58733117588679e-05,0,0,0,0,0.00548065759398824,0.00708379950170278
111,4.58733117583385e-05,0,0,0,0,0.0102245235740115,0.00518487089280814
113,4.58733117594213e-05,0,0,0,0,0.0032188639803566,0.00538581247427429
114,4.58733117605763e-05,0,0,0,0,0.00502475472982323,0.0115460105414803
115,4.58733117618396e-05,7.36982319620357e-08,0,0,0,0.00559006630204909,0.00718805798605369
116,4.58733117631269e-05,0,0,0,0,0.00678838808444277,0.00232382717617685
117,4.58733117643541e-05,0,0,0,0,0.0104744842730793,0.00511323056255701
118,4.5873311765455e-05,0,3.80968174444134e-07,0,0,0.00608652557653379,0.00515593051603011
119,4.58733117663904e-05,0,0,0,0,0.00370076775736604,0.00651052469021741
120,4.58733117672025e-05,0,0,0,0,0.005474507727009,0.0107014543168715
121,4.58733117678492e-05,0,0,0,0,0.00633680807206178,0.00645388005826118
122,4.58733117683485e-05,3.69928433288535e-07,0,0,0,0.00542437583669068,0.00290476872606855
123,4.58733117687485e-05,1.16655069482632e-05,0,0,0,0.00442520087931119,0.00565915365533983
124,4.58733117689982e-05,0,0,0,0,0.00632959866970496,0.0073889979108838
125,4.58733117691937e-05,0,0,0,0,0.0141210649037405,0.00647910006972585
126,4.5873311769332e-05,0,2.49918859959745e-07,0,0,0.00845240374482259,0.00498195636448966
128,4.58733117694463e-05,3.51066996109165e-07,0,0,0,0.00439035182994602,0.0106726445111992
129,4.58733117694373e-05,0,0,0,0,0.00472168222101063,0.00788581357612677
130,4.58733117694223e-05,0,0,0,0,0.0106812944753204,0.00440137740611048
131,4.58733117693832e-05,4.87213942622671e-06,9.43611008437039e-07,0,0,0.00583916853820056,0.00528624465409162
132,4.58733117693441e-05,3.13281982583251e-06,1.65691511930236e-05,0,0,0.00384514447311023,0.00344252984004708
133,4.5873311769305e-05,2.8025504592047e-05,0,0,0,0.00500022840594719,0.00691345438764233
134,4.58733117692599e-05,0,0,0,0,0.00387467804244808,0.0168177492353527
135,4.58733117692208e-05,0,0,0,0,0.00798826223830682,0.00950970252589286
136,4.58733117692147e-05,1.82314765976989e-05,0,0,0,0.00392436941517523,0.00574025269049983
137,4.58733117691817e-05,0,0,0,0,0.00318615398510485,0.00471320134807045
138,4.58733117691456e-05,0,4.03945972618482e-06,0,0,0.0113016431269213,0.00568864259028941
139,4.58733117691365e-05,0,0,0,0,0.00460440970767169,0.00280709317866894
140,4.58733117691125e-05,1.09990269898822e-05,0,0,0,0.00297541714411724,0.0198143107767701
141,4.58733117690914e-05,3.83552298439309e-05,0,0,0,0.00173568553296007,0.00847006507841791
143,4.58733117691215e-05,0,2.27623386935465e-07,0,0,0.0176994900101136,0.00554691437982816
144,4.58733117691215e-05,0,0,0,0,0.00646957323188779,0.00338227095631058
145,4.58733117691095e-05,0,0,0,0,0.00342630180056649,0.0134850131002447
146,4.58733117690794e-05,1.70310032787527e-06,0,0,0,0.00399861997913941,0.00673069385333379
147,4.58733117691095e-05,0,7.86116249948583e-07,0,0,0.00237215975154536,0.0054220009967743
148,4.58733117690974e-05,0,0,0,0,0.010416680611205,0.00461914553634533
149,4.58733117690974e-05,2.67005761831196e-05,0,0,0,0.00448778028229072,0.0112761351471176

